Can clustering scale sublinearly with its clusters? A variational EM acceleration of GMMs and $k$-means

One iteration of standard $k$-means (i.e., Lloyd's algorithm) or standard EM for Gaussian mixture models (GMMs) scales linearly with the number of clusters $C$, data points $N$, and data dimensionality $D$. In this study, we explore whether one iteration of $k$-means or EM for GMMs can scale sublinearly with $C$ at run-time, while improving the clustering objective remains effective. The tool we apply for complexity reduction is variational EM, which is typically used to make training of generative models with exponentially many hidden states tractable. Here, we apply novel theoretical results on truncated variational EM to make tractable clustering algorithms more efficient. The basic idea is to use a partial variational E-step which reduces the linear complexity of $\mathcal{O}(NCD)$ required for a full E-step to a sublinear complexity. Our main observation is that the linear dependency on $C$ can be reduced to a dependency on a much smaller parameter $G$ which relates to cluster neighborhood relations. We focus on two versions of partial variational EM for clustering: variational GMM, scaling with $\mathcal{O}(NG^2D)$, and variational $k$-means, scaling with $\mathcal{O}(NGD)$ per iteration. Empirical results show that these algorithms still require comparable numbers of iterations to improve the clustering objective to same values as $k$-means. For data with many clusters, we consequently observe reductions of net computational demands between two and three orders of magnitude. More generally, our results provide substantial empirical evidence in favor of clustering to scale sublinearly with $C$.

==> figs/BIRCH-Total_Iterations.txt <==
C   Nkm2    Nkm5    NGMM2   NGMM5   km
64	25	11	18	21	26
144	31	12	21	26	30
256	43	25	29	21	32
400	55	20	25	23	43
576	61	22	30	25	39
784	62	19	34	24	52
1024	70	31	33	26	46
1444	110	40	38	29	47
2025	136	35	43	26	54
3025	163	52	70	30	51
4096	192	55	118	30	50


==> figs/BIRCH_GMM.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-6.885261159553700772e+00	9.728284520419313783e-03	-6.885261159553700772e+00	9.728284520419313783e-03	1.411127561870410318e+04	2.073273296853061254e+02
1.000000000000000000e+00	-6.569500132872102327e+00	1.112991163387273830e-02	-6.569500132872102327e+00	1.112991163387273830e-02	1.016841491460120051e+04	1.463453771218666475e+02
2.000000000000000000e+00	-6.507780485984400620e+00	1.163314647078734186e-02	-6.507780485984400620e+00	1.163314647078734186e-02	8.907489466870199976e+03	1.319729108401724318e+02
3.000000000000000000e+00	-6.467782206721002680e+00	1.207151441744349490e-02	-6.467782206721002680e+00	1.207151441744349490e-02	8.427433127811000304e+03	1.267539229249686343e+02
4.000000000000000000e+00	-6.435288738579597378e+00	1.268273534225195301e-02	-6.435288738579597378e+00	1.268273534225195301e-02	8.099535986571399008e+03	1.264811491756871362e+02
5.000000000000000000e+00	-6.412352247129203597e+00	1.305079672187106112e-02	-6.412352247129203597e+00	1.305079672187106112e-02	7.872624175380101406e+03	1.272093419611069010e+02
6.000000000000000000e+00	-6.398333457366899957e+00	1.307174956963946463e-02	-6.398333457366899957e+00	1.307174956963946463e-02	7.731606108886201582e+03	1.261138112468302097e+02
7.000000000000000000e+00	-6.389509140340399185e+00	1.314034203735626148e-02	-6.389509140340399185e+00	1.314034203735626148e-02	7.649373980531699090e+03	1.258258472978604914e+02
8.000000000000000000e+00	-6.383637689799002146e+00	1.323442922046218218e-02	-6.383637689799002146e+00	1.323442922046218218e-02	7.596889863586597130e+03	1.266873081302547916e+02
9.000000000000000000e+00	-6.378250148418000975e+00	1.332128820740519082e-02	-6.378250148418000975e+00	1.332128820740519082e-02	7.554216885409200586e+03	1.274510756824049906e+02
1.000000000000000000e+01	-6.371779102293403163e+00	1.344540428273100288e-02	-6.371779102293403163e+00	1.344540428273100288e-02	7.507450688746903324e+03	1.280452986816538612e+02
1.100000000000000000e+01	-6.366326851540196508e+00	1.360273662981559793e-02	-6.366326851540196508e+00	1.360273662981559793e-02	7.455343790125500163e+03	1.287683991891718449e+02
1.200000000000000000e+01	-6.362229012154200447e+00	1.353516250001388435e-02	-6.362229012154200447e+00	1.353516250001388435e-02	7.421561956941602148e+03	1.280190567483256814e+02
1.300000000000000000e+01	-6.357539517727300193e+00	1.342905587940735126e-02	-6.357539517727300193e+00	1.342905587940735126e-02	7.380486637171597977e+03	1.269639084166453387e+02
1.400000000000000000e+01	-6.352903558943702400e+00	1.343326928858612143e-02	-6.352903558943702400e+00	1.343326928858612143e-02	7.337943997899699752e+03	1.263333497291148149e+02
1.500000000000000000e+01	-6.349028112702799653e+00	1.357652650518621426e-02	-6.349028112702799653e+00	1.357652650518621426e-02	7.302317241566302982e+03	1.263461953837023657e+02
1.600000000000000000e+01	-6.346822201726599388e+00	1.358797337187537570e-02	-6.346822201726599388e+00	1.358797337187537570e-02	7.280859651794998172e+03	1.258917052772778504e+02
1.700000000000000000e+01	-6.344944521935301118e+00	1.356638105248353376e-02	-6.344944521935301118e+00	1.356638105248353376e-02	7.267629986224900676e+03	1.256482809216095404e+02
1.800000000000000000e+01	-6.342439317197098525e+00	1.359308646523412455e-02	-6.342439317197098525e+00	1.359308646523412455e-02	7.247715763392297958e+03	1.258585330478566675e+02
1.900000000000000000e+01	-6.341008974454399372e+00	1.357079901766273036e-02	-6.341008974454399372e+00	1.357079901766273036e-02	7.231576368180499230e+03	1.256361543724360672e+02
2.000000000000000000e+01	-6.340410669745400796e+00	1.354181861739035819e-02	-6.340410669745400796e+00	1.354181861739035819e-02	7.223754486095600441e+03	1.250067611933156115e+02
2.100000000000000000e+01	-6.340122621916503221e+00	1.352779099196131304e-02	-6.340122621916503221e+00	1.352779099196131304e-02	7.220162542219601164e+03	1.245136174372543962e+02
2.200000000000000000e+01	-6.339739641193900432e+00	1.349385843077343348e-02	-6.339739641193900432e+00	1.349385843077343348e-02	7.215288180089597518e+03	1.236282150279020868e+02
2.300000000000000000e+01	-6.338966907531699668e+00	1.341800946187759157e-02	-6.338966907531699668e+00	1.341800946187759157e-02	7.207457069341102397e+03	1.223880528665171994e+02
2.400000000000000000e+01	-6.337355113550898089e+00	1.338245035175375172e-02	-6.337355113550898089e+00	1.338245035175375172e-02	7.194894118980600979e+03	1.212621460490957617e+02
2.500000000000000000e+01	-6.335591199850200361e+00	1.350998276994949676e-02	-6.335591199850200361e+00	1.350998276994949676e-02	7.179437578805002886e+03	1.216542973840014668e+02
2.600000000000000000e+01	-6.334901104569400587e+00	1.349709837200709084e-02	-6.334901104569400587e+00	1.349709837200709084e-02	7.172190119255199534e+03	1.215052438653864613e+02
2.700000000000000000e+01	-6.334281085226399099e+00	1.345331346870265107e-02	-6.334281085226399099e+00	1.345331346870265107e-02	7.165710799400299948e+03	1.209908398384752388e+02
2.800000000000000000e+01	-6.333981548741098422e+00	1.343679807317098296e-02	-6.333981548741098422e+00	1.343679807317098296e-02	7.161497911021903747e+03	1.207328906536178721e+02
2.900000000000000000e+01	-6.333831778457299500e+00	1.342688344690603532e-02	-6.333831778457299500e+00	1.342688344690603532e-02	7.159349378283199258e+03	1.205696562711011239e+02
3.000000000000000000e+01	-6.333673667329000168e+00	1.341418181018590172e-02	-6.333673667329000168e+00	1.341418181018590172e-02	7.157334083126296719e+03	1.203735105072734513e+02
3.100000000000000000e+01	-6.333401188376802438e+00	1.339068380187250287e-02	-6.333401188376802438e+00	1.339068380187250287e-02	7.154709526275101780e+03	1.201420242584068490e+02
3.200000000000000000e+01	-6.332677570748103335e+00	1.333815624568296908e-02	-6.332677570748103335e+00	1.333815624568296908e-02	7.149379428890696545e+03	1.196493191876384117e+02
3.300000000000000000e+01	-6.331388098493498262e+00	1.328433494564892035e-02	-6.331388098493498262e+00	1.328433494564892035e-02	7.136762459439200939e+03	1.189640400497198414e+02
3.400000000000000000e+01	-6.330788038713802024e+00	1.326105992931328990e-02	-6.330788038713802024e+00	1.326105992931328990e-02	7.129509629071099880e+03	1.187324514824776998e+02
3.500000000000000000e+01	-6.330676728425602029e+00	1.325448219773881463e-02	-6.330676728425602029e+00	1.325448219773881463e-02	7.127841601513596288e+03	1.186326729403370734e+02
3.600000000000000000e+01	-6.330609143584098319e+00	1.325147976208098863e-02	-6.330609143584098319e+00	1.325147976208098863e-02	7.127410863924194928e+03	1.186336002081117442e+02
3.700000000000000000e+01	-6.330528296249700482e+00	1.324892450577494843e-02	-6.330528296249700482e+00	1.324892450577494843e-02	7.126922778905706764e+03	1.186399417924146746e+02
3.800000000000000000e+01	-6.330406610182501836e+00	1.324751437368950832e-02	-6.330406610182501836e+00	1.324751437368950832e-02	7.126146152953600904e+03	1.186440982067437488e+02
3.900000000000000000e+01	-6.330130768543098085e+00	1.325624508639770827e-02	-6.330130768543098085e+00	1.325624508639770827e-02	7.124964323545698790e+03	1.186740664791706621e+02
4.000000000000000000e+01	-6.329306758829599922e+00	1.332955706246017821e-02	-6.329306758829599922e+00	1.332955706246017821e-02	7.120770250030900570e+03	1.189797500285699527e+02
4.100000000000000000e+01	-6.328227177483099375e+00	1.349355133126141360e-02	-6.328227177483099375e+00	1.349355133126141360e-02	7.113797624100197936e+03	1.198189175642320805e+02
4.200000000000000000e+01	-6.327930000562600910e+00	1.353449260052013402e-02	-6.327930000562600910e+00	1.353449260052013402e-02	7.109990311399298662e+03	1.202057000284107033e+02
4.300000000000000000e+01	-6.327847083879301948e+00	1.352939136559077639e-02	-6.327847083879301948e+00	1.352939136559077639e-02	7.109279629267402015e+03	1.201566882973187091e+02
4.400000000000000000e+01	-6.327757317121901259e+00	1.352277400447279843e-02	-6.327757317121901259e+00	1.352277400447279843e-02	7.108268472781503078e+03	1.200463106768577290e+02
4.500000000000000000e+01	-6.327578897660798951e+00	1.350929165979875002e-02	-6.327578897660798951e+00	1.350929165979875002e-02	7.105798744834102763e+03	1.197160232510326949e+02
4.600000000000000000e+01	-6.326888262655801398e+00	1.345673616724925824e-02	-6.326888262655801398e+00	1.345673616724925824e-02	7.098795308791301977e+03	1.190036411704724344e+02
4.700000000000000000e+01	-6.325511755955802506e+00	1.339633060257271191e-02	-6.325511755955802506e+00	1.339633060257271191e-02	7.087013996197996676e+03	1.184146388407536534e+02
4.800000000000000000e+01	-6.324997713373803343e+00	1.339496380495996085e-02	-6.324997713373803343e+00	1.339496380495996085e-02	7.080486524665599973e+03	1.184158662596169336e+02
4.900000000000000000e+01	-6.324921225218497867e+00	1.339216729143405393e-02	-6.324921225218497867e+00	1.339216729143405393e-02	7.079384821146700233e+03	1.183842131537765283e+02
5.000000000000000000e+01	-6.324879012946201584e+00	1.338933913199503133e-02	-6.324879012946201584e+00	1.338933913199503133e-02	7.078997095178801828e+03	1.183640105414428092e+02
5.100000000000000000e+01	-6.324842403471401475e+00	1.338638998640651404e-02	-6.324842403471401475e+00	1.338638998640651404e-02	7.078684060215298814e+03	1.183516209545497730e+02
5.200000000000000000e+01	-6.324805603286900890e+00	1.338292054571385906e-02	-6.324805603286900890e+00	1.338292054571385906e-02	7.078407621338102217e+03	1.183286539130534010e+02
5.300000000000000000e+01	-6.324766719338897225e+00	1.337872779123377640e-02	-6.324766719338897225e+00	1.337872779123377640e-02	7.077911394848799318e+03	1.182650398736323041e+02
5.400000000000000000e+01	-6.324725396811598621e+00	1.337375695274470311e-02	-6.324725396811598621e+00	1.337375695274470311e-02	7.077560614126699875e+03	1.182247004416591807e+02
5.500000000000000000e+01	-6.324681672196298621e+00	1.336804819258045895e-02	-6.324681672196298621e+00	1.336804819258045895e-02	7.077043844740800523e+03	1.181443063884562008e+02
5.600000000000000000e+01	-6.324635485171703486e+00	1.336167110642104416e-02	-6.324635485171703486e+00	1.336167110642104416e-02	7.076321827614903668e+03	1.180309543514914310e+02
5.700000000000000000e+01	-6.324586915216702465e+00	1.335473229609094106e-02	-6.324586915216702465e+00	1.335473229609094106e-02	7.075701938457799770e+03	1.179297423499735942e+02
5.800000000000000000e+01	-6.324536069622101131e+00	1.334731508561994538e-02	-6.324536069622101131e+00	1.334731508561994538e-02	7.075114310604100865e+03	1.178243467736825778e+02
5.900000000000000000e+01	-6.324482261302101449e+00	1.333930081458907860e-02	-6.324482261302101449e+00	1.333930081458907860e-02	7.074698930212696723e+03	1.177514107544940032e+02
6.000000000000000000e+01	-6.324423503861802409e+00	1.333017325503217665e-02	-6.324423503861802409e+00	1.333017325503217665e-02	7.074086484459599887e+03	1.176444419220227644e+02
6.100000000000000000e+01	-6.324350543515299350e+00	1.331766010642386824e-02	-6.324350543515299350e+00	1.331766010642386824e-02	7.073499595584899907e+03	1.175129451336036936e+02
6.200000000000000000e+01	-6.324219129909302239e+00	1.329205159650134402e-02	-6.324219129909302239e+00	1.329205159650134402e-02	7.072325530779398832e+03	1.172193228838388706e+02
6.300000000000000000e+01	-6.323912149058300791e+00	1.323116014787890059e-02	-6.323912149058300791e+00	1.323116014787890059e-02	7.068906899012202302e+03	1.163379724605821082e+02
6.400000000000000000e+01	-6.323513297913900821e+00	1.315984006469243274e-02	-6.323513297913900821e+00	1.315984006469243274e-02	7.062464581136700872e+03	1.148816677915533546e+02
6.500000000000000000e+01	-6.323365299117000404e+00	1.313645101238881431e-02	-6.323365299117000404e+00	1.313645101238881431e-02	7.060036845489799816e+03	1.144257941549499549e+02
6.600000000000000000e+01	-6.323339081371400106e+00	1.313302221997278418e-02	-6.323339081371400106e+00	1.313302221997278418e-02	7.059772958517505685e+03	1.143873877974085644e+02
6.700000000000000000e+01	-6.323325993304000470e+00	1.313167259688037027e-02	-6.323325993304000470e+00	1.313167259688037027e-02	7.059700883389798946e+03	1.143844692630915887e+02
6.800000000000000000e+01	-6.323315023218500919e+00	1.313065936050559525e-02	-6.323315023218500919e+00	1.313065936050559525e-02	7.059670568947198262e+03	1.143875778299478014e+02
6.900000000000000000e+01	-6.323305091973002945e+00	1.312980456691981157e-02	-6.323305091973002945e+00	1.312980456691981157e-02	7.059544577588600987e+03	1.143817744106981991e+02
7.000000000000000000e+01	-6.323295981928098719e+00	1.312905883511036528e-02	-6.323295981928098719e+00	1.312905883511036528e-02	7.059478207624901188e+03	1.143827989760698784e+02
7.100000000000000000e+01	-6.323287669043298642e+00	1.312840057417482588e-02	-6.323287669043298642e+00	1.312840057417482588e-02	7.059341309035300583e+03	1.143755380078203814e+02
7.200000000000000000e+01	-6.323280151161301710e+00	1.312781658048436419e-02	-6.323280151161301710e+00	1.312781658048436419e-02	7.059246992721200513e+03	1.143700007829349516e+02
7.300000000000000000e+01	-6.323273307599402315e+00	1.312728681771594200e-02	-6.323273307599402315e+00	1.312728681771594200e-02	7.059148000565296570e+03	1.143597681589243109e+02
7.400000000000000000e+01	-6.323266314166500202e+00	1.312670023613198358e-02	-6.323266314166500202e+00	1.312670023613198358e-02	7.058821010847400430e+03	1.143173764553745713e+02
7.500000000000000000e+01	-6.323249937499801909e+00	1.312474383562125223e-02	-6.323249937499801909e+00	1.312474383562125223e-02	7.057884742988399012e+03	1.141682618410705174e+02
7.600000000000000000e+01	-6.323119280339397186e+00	1.310698058920099773e-02	-6.323119280339397186e+00	1.310698058920099773e-02	7.054901793475503837e+03	1.137131835672909830e+02
7.700000000000000000e+01	-6.322516907661700714e+00	1.303982236827136085e-02	-6.322516907661700714e+00	1.303982236827136085e-02	7.048949684455102215e+03	1.130144357968155902e+02
7.800000000000000000e+01	-6.322131032171399490e+00	1.301082978388156709e-02	-6.322131032171399490e+00	1.301082978388156709e-02	7.044780606394696406e+03	1.127056447605030627e+02
7.900000000000000000e+01	-6.322100889662499057e+00	1.300892786540344681e-02	-6.322100889662499057e+00	1.300892786540344681e-02	7.044290481853097845e+03	1.126790695474673214e+02
8.000000000000000000e+01	-6.322094668268498197e+00	1.300845101741718822e-02	-6.322094668268498197e+00	1.300845101741718822e-02	7.044248800486699110e+03	1.126772095097465751e+02
8.100000000000000000e+01	-6.322089496523599195e+00	1.300802853195930607e-02	-6.322089496523599195e+00	1.300802853195930607e-02	7.044161888888999783e+03	1.126730032030767177e+02
8.200000000000000000e+01	-6.322084780355198497e+00	1.300762390544361359e-02	-6.322084780355198497e+00	1.300762390544361359e-02	7.044098077509200266e+03	1.126698279863063163e+02
8.300000000000000000e+01	-6.322080503141197738e+00	1.300723453243740266e-02	-6.322080503141197738e+00	1.300723453243740266e-02	7.044031325521000326e+03	1.126654465450909157e+02
8.400000000000000000e+01	-6.322076631058297203e+00	1.300685703846130893e-02	-6.322076631058297203e+00	1.300685703846130893e-02	7.043968500945500637e+03	1.126624741093341129e+02
8.500000000000000000e+01	-6.322073103295095642e+00	1.300648718168427066e-02	-6.322073103295095642e+00	1.300648718168427066e-02	7.043922463870197134e+03	1.126588826261762222e+02
8.600000000000000000e+01	-6.322069854489699381e+00	1.300612178993122356e-02	-6.322069854489699381e+00	1.300612178993122356e-02	7.043851653774600891e+03	1.126522800326858089e+02
8.700000000000000000e+01	-6.322066836759299591e+00	1.300576074512312455e-02	-6.322066836759299591e+00	1.300576074512312455e-02	7.043803331112101660e+03	1.126480834233278756e+02
8.800000000000000000e+01	-6.322064033902396574e+00	1.300540834839217751e-02	-6.322064033902396574e+00	1.300540834839217751e-02	7.043738057247299366e+03	1.126406208448985637e+02
8.900000000000000000e+01	-6.322061464326197644e+00	1.300507342750817016e-02	-6.322061464326197644e+00	1.300507342750817016e-02	7.043649069135801255e+03	1.126292309365894937e+02
9.000000000000000000e+01	-6.322059170660400795e+00	1.300476760943504451e-02	-6.322059170660400795e+00	1.300476760943504451e-02	7.043548260628698699e+03	1.126145182211390647e+02
9.100000000000000000e+01	-6.322057197981199472e+00	1.300450187545789185e-02	-6.322057197981199472e+00	1.300450187545789185e-02	7.043452377105704727e+03	1.126008425169878109e+02
9.200000000000000000e+01	-6.322055569785497653e+00	1.300428279692391297e-02	-6.322055569785497653e+00	1.300428279692391297e-02	7.043380475702500007e+03	1.125917854679592693e+02
9.300000000000000000e+01	-6.322054274688099440e+00	1.300411054134906208e-02	-6.322054274688099440e+00	1.300411054134906208e-02	7.043319728608300466e+03	1.125848048000671753e+02
9.400000000000000000e+01	-6.322053270309900164e+00	1.300397968934971157e-02	-6.322053270309900164e+00	1.300397968934971157e-02	7.043277186572098799e+03	1.125806407178045703e+02
9.500000000000000000e+01	-6.322052498756899119e+00	1.300388192654843532e-02	-6.322052498756899119e+00	1.300388192654843532e-02	7.043227323014401918e+03	1.125766446028289636e+02
9.600000000000000000e+01	-6.322051902495799958e+00	1.300380876324304033e-02	-6.322051902495799958e+00	1.300380876324304033e-02	7.043179266729799565e+03	1.125719843074628272e+02
9.700000000000000000e+01	-6.322051433575701651e+00	1.300375312416730302e-02	-6.322051433575701651e+00	1.300375312416730302e-02	7.043138198695799474e+03	1.125688445114154348e+02
9.800000000000000000e+01	-6.322051055898898930e+00	1.300370977090306059e-02	-6.322051055898898930e+00	1.300370977090306059e-02	7.043093286901400461e+03	1.125654555111089792e+02
9.900000000000000000e+01	-6.322050743544698648e+00	1.300367505995850617e-02	-6.322050743544698648e+00	1.300367505995850617e-02	7.043055080113301301e+03	1.125631017307051422e+02
1.000000000000000000e+02	-6.322050477937998458e+00	1.300364650230217967e-02	-6.322050477937998458e+00	1.300364650230217967e-02	7.043015243649400873e+03	1.125605504493033351e+02


==> figs/BIRCH_GMM_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-7.014514515620000168e+00	-7.014514515620000168e+00	1.625184499219999998e+04
1.000000000000000000e+00	-6.680046054399999989e+00	-6.680046054399999989e+00	1.193223326959999940e+04
2.000000000000000000e+00	-6.606537399319999615e+00	-6.606537399319999615e+00	9.968241090640000039e+03
3.000000000000000000e+00	-6.575606031330000434e+00	-6.575606031330000434e+00	9.558186165670000264e+03
4.000000000000000000e+00	-6.543486504289999672e+00	-6.543486504289999672e+00	9.234474231919999511e+03
5.000000000000000000e+00	-6.490892630450000311e+00	-6.490892630450000311e+00	8.698640962350000336e+03
6.000000000000000000e+00	-6.429296105129999717e+00	-6.429296105129999717e+00	8.060163545749999685e+03
7.000000000000000000e+00	-6.397737585089999790e+00	-6.397737585089999790e+00	7.636566759180000190e+03
8.000000000000000000e+00	-6.369877224779999736e+00	-6.369877224779999736e+00	7.369090332359999593e+03
9.000000000000000000e+00	-6.305057681310000106e+00	-6.305057681310000106e+00	6.868446089920000304e+03
1.000000000000000000e+01	-6.170735922339999568e+00	-6.170735922339999568e+00	6.023738743509999949e+03
1.100000000000000000e+01	-6.053105817909999686e+00	-6.053105817909999686e+00	5.166519965540000157e+03
1.200000000000000000e+01	-6.029902618500000422e+00	-6.029902618500000422e+00	4.923974361960000351e+03
1.300000000000000000e+01	-6.029148525210000109e+00	-6.029148525210000109e+00	4.899870397120000234e+03
1.400000000000000000e+01	-6.029139335850000059e+00	-6.029139335850000059e+00	4.899858661860000211e+03
1.500000000000000000e+01	-6.029139168190000397e+00	-6.029139168190000397e+00	4.899869059280000329e+03
1.600000000000000000e+01	-6.029139164820000119e+00	-6.029139164820000119e+00	4.899870672099999865e+03
1.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870904329999576e+03
1.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870937210000193e+03
1.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870941819999643e+03
2.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942470000045e+03
2.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942560000003e+03
2.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
2.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
2.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
2.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
2.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
2.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
2.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
2.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
3.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
3.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
3.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
3.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
3.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
3.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
3.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
3.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
3.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
3.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
4.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
4.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
4.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
4.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
4.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
4.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
4.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
4.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
4.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
4.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
5.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
5.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
5.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
5.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
5.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
5.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
5.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
5.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
5.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
5.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
6.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
6.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
6.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
6.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
6.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
6.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
6.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
6.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
6.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
6.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
7.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
7.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
7.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
7.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
7.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
7.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
7.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
7.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
7.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
7.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
8.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
8.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
8.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
8.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
8.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
8.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
8.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
8.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
8.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
8.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
9.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
9.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
9.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
9.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
9.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
9.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
9.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
9.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
9.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
9.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03
1.000000000000000000e+02	-6.029139164750000113e+00	-6.029139164750000113e+00	4.899870942569999897e+03


==> figs/BIRCH_GMM_estimated5_2.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-7.116977561942802843e+00	2.931453271209245263e-03	-9.457709682229499037e+00	3.814469201234663934e-03	1.404591431381000257e+04	1.931535944993543978e+02
1.000000000000000000e+00	-6.969198161933902291e+00	4.194979282966828618e-04	-9.272603366964299099e+00	1.190334988677386411e-03	3.960482898009500059e+04	4.205344710852879757e+02
2.000000000000000000e+00	-6.950653426142699765e+00	6.325484620356914200e-04	-8.856427191173299462e+00	2.090366847357681170e-03	3.623861061536698253e+04	2.530789116453753991e+02
3.000000000000000000e+00	-6.919317424378501613e+00	9.643755025953864874e-04	-8.609564068514201196e+00	3.729225622159426049e-03	3.422793581927600462e+04	3.101445888427565478e+02
4.000000000000000000e+00	-6.890177721214798545e+00	1.139520951911299337e-03	-8.387797311040900539e+00	5.840195742499403389e-03	2.825308507619601733e+04	2.909062025931938251e+02
5.000000000000000000e+00	-6.864930343747901453e+00	1.238955506533120270e-03	-8.180874254767100950e+00	6.917568212890132413e-03	2.408648345586198775e+04	2.174278795684551824e+02
6.000000000000000000e+00	-6.843407168677803298e+00	1.272843751215505014e-03	-8.003444801501100159e+00	7.441901898799377704e-03	2.135869039689400597e+04	1.874463219394000362e+02
7.000000000000000000e+00	-6.824867888353899126e+00	1.233111278091036369e-03	-7.846694364151199252e+00	7.931220064573359790e-03	1.955082752218800670e+04	1.597645444105742740e+02
8.000000000000000000e+00	-6.810289800216099643e+00	1.256704742529217130e-03	-7.713213300698501307e+00	9.079559253031615693e-03	1.831387856884199937e+04	1.521196782946372537e+02
9.000000000000000000e+00	-6.798360427370401027e+00	1.365308040218338615e-03	-7.592318495963097824e+00	9.911945097488331774e-03	1.725738164663199495e+04	1.567720071258091252e+02
1.000000000000000000e+01	-6.788509618603501217e+00	1.494425965196349241e-03	-7.489493160566300212e+00	1.051733565473506049e-02	1.624691259615000490e+04	1.577076810390362596e+02
1.100000000000000000e+01	-6.779003390032300125e+00	1.783745164203865991e-03	-7.398581428116298930e+00	1.046523749480033141e-02	1.535111277472299480e+04	1.609819240976272283e+02
1.200000000000000000e+01	-6.767924904870199931e+00	2.239357802669425697e-03	-7.320116350767599478e+00	1.165333752686402609e-02	1.444729237764699610e+04	1.625693877386341057e+02
1.300000000000000000e+01	-6.754491926653799716e+00	2.974122511261277288e-03	-7.252886374968600336e+00	1.210423188231386955e-02	1.363158766098450360e+04	1.714870589731323776e+02
1.400000000000000000e+01	-6.737862415554600304e+00	3.973023304190833119e-03	-7.191707121983901274e+00	1.284098712209464851e-02	1.280671847172910566e+04	1.778572049340880028e+02
1.500000000000000000e+01	-6.717003925014999766e+00	5.168263392133993009e-03	-7.137467234793696491e+00	1.379760921767432535e-02	1.197426854289790390e+04	1.860502450345189231e+02
1.600000000000000000e+01	-6.690844477766099807e+00	6.880086626597792417e-03	-7.085480682921001083e+00	1.518608393130065938e-02	1.125127480945700154e+04	1.946828208934530551e+02
1.700000000000000000e+01	-6.659389490245700927e+00	8.927379382156930276e-03	-7.029889124621999663e+00	1.661618658261397943e-02	1.059742097720610218e+04	1.994300377250176268e+02
1.800000000000000000e+01	-6.626938511909099994e+00	1.088466337640233046e-02	-6.978843214578100529e+00	1.811161202756735381e-02	1.003434308840100130e+04	1.979744971191389027e+02
1.900000000000000000e+01	-6.595220244613099858e+00	1.241221432660858173e-02	-6.932660979011999736e+00	1.935675103704646849e-02	9.541568061733501963e+03	1.911881066132943374e+02
2.000000000000000000e+01	-6.565053204696597255e+00	1.344166221542982854e-02	-6.893872920421301842e+00	2.017742852632010281e-02	9.088822326073297518e+03	1.842987743869279598e+02
2.100000000000000000e+01	-6.535318815021098793e+00	1.436173708295662363e-02	-6.855292843216003185e+00	2.121734061400113586e-02	8.705571945121198951e+03	1.802772030708166255e+02
2.200000000000000000e+01	-6.509068868089799231e+00	1.468814260466580132e-02	-6.818904132537003449e+00	2.138799284464175041e-02	8.396067982143300469e+03	1.725119110440526811e+02
2.300000000000000000e+01	-6.485806517760701162e+00	1.486848865361009922e-02	-6.786887460535503180e+00	2.173152779596710521e-02	8.147641637877802168e+03	1.645984909006305372e+02
2.400000000000000000e+01	-6.465198385834599826e+00	1.491704421880063469e-02	-6.758394330680098427e+00	2.187303382126662421e-02	7.938135307339997780e+03	1.576177454403214711e+02
2.500000000000000000e+01	-6.448072487279998377e+00	1.481069016973038388e-02	-6.735083480034896652e+00	2.159369896296727334e-02	7.754798886413499531e+03	1.519329490211894722e+02
2.600000000000000000e+01	-6.433147259766403003e+00	1.459273891199037998e-02	-6.711770095673504244e+00	2.127052253522697736e-02	7.613398575858101140e+03	1.458722380567873529e+02
2.700000000000000000e+01	-6.420060328559401341e+00	1.451381170004851714e-02	-6.693414437661997063e+00	2.114921968774726574e-02	7.501268414332404063e+03	1.419798248519071251e+02
2.800000000000000000e+01	-6.408421128011497103e+00	1.444154333842949736e-02	-6.675051824085699081e+00	2.060313987797298546e-02	7.410573037188198214e+03	1.395920573895182315e+02
2.900000000000000000e+01	-6.398625573656897103e+00	1.422132807146198573e-02	-6.661305567456500043e+00	2.019816306683385257e-02	7.327804675668999153e+03	1.356787615364715123e+02
3.000000000000000000e+01	-6.389913149947497928e+00	1.411788294577860300e-02	-6.649059406452100696e+00	2.005067898077023472e-02	7.250166976702702414e+03	1.333046572406925065e+02
3.100000000000000000e+01	-6.383416899646900511e+00	1.412520215388179609e-02	-6.640264681745298603e+00	1.993418706019992048e-02	7.198884108036799262e+03	1.319199644187210083e+02
3.200000000000000000e+01	-6.378598313513200502e+00	1.409492282950343400e-02	-6.633059087166700785e+00	1.962979823455677716e-02	7.161300334822497462e+03	1.303419191435263826e+02
3.300000000000000000e+01	-6.375553140760502835e+00	1.393780411759880898e-02	-6.628582697712899652e+00	1.949039018597232414e-02	7.135143334581902309e+03	1.277896144964355756e+02
3.400000000000000000e+01	-6.372521285327298557e+00	1.370745184923074719e-02	-6.623170439302298540e+00	1.914872763416820486e-02	7.107000041299999793e+03	1.248267034894830374e+02
3.500000000000000000e+01	-6.369878697038599213e+00	1.350410240849677333e-02	-6.619067572528100740e+00	1.887965472776182221e-02	7.083486585206398559e+03	1.223589183665705349e+02
3.600000000000000000e+01	-6.367074571145598938e+00	1.334876010081316108e-02	-6.614518941331999358e+00	1.865331934667104757e-02	7.061811010536002868e+03	1.206443123824759169e+02
3.700000000000000000e+01	-6.364210733534202191e+00	1.327500167146189458e-02	-6.610162938991399173e+00	1.853326811722125905e-02	7.041275554059498972e+03	1.199542222740656996e+02
3.800000000000000000e+01	-6.362421075438901674e+00	1.325811877523881167e-02	-6.608178740885100488e+00	1.851250032680738095e-02	7.027115203644299982e+03	1.198417107888684825e+02
3.900000000000000000e+01	-6.360955149586401625e+00	1.320031742435837097e-02	-6.605145203193798942e+00	1.841806965068074758e-02	7.019179537136295949e+03	1.196446865672886872e+02
4.000000000000000000e+01	-6.359442656846300501e+00	1.312401988943143714e-02	-6.602275028198699935e+00	1.835732719017911518e-02	7.008289455624002585e+03	1.191351515116356268e+02
4.100000000000000000e+01	-6.357060164462302154e+00	1.301233766801486967e-02	-6.598394362119799794e+00	1.823195328570003867e-02	6.987772618947097726e+03	1.178300510593987838e+02
4.200000000000000000e+01	-6.355113005101401313e+00	1.290555410859784216e-02	-6.595605489649001285e+00	1.804546649888780913e-02	6.966313806201999796e+03	1.150156914551484704e+02
4.300000000000000000e+01	-6.353082616982004716e+00	1.282906051094584096e-02	-6.592982163996399692e+00	1.799820810475056404e-02	6.947136052606600970e+03	1.122680604552120656e+02
4.400000000000000000e+01	-6.351229196136001676e+00	1.275702367055539174e-02	-6.590532973813399309e+00	1.794674200728439695e-02	6.925482546056700812e+03	1.092558732788087639e+02
4.500000000000000000e+01	-6.349651038675802717e+00	1.267996729425523161e-02	-6.588211768559602000e+00	1.775001559439471147e-02	6.909890773247499965e+03	1.076270907359559885e+02
4.600000000000000000e+01	-6.348256155314299320e+00	1.264381155839631489e-02	-6.586131033511296806e+00	1.772662851430445094e-02	6.895669929824703104e+03	1.065481466997520812e+02
4.700000000000000000e+01	-6.346763210066598937e+00	1.266090335764319917e-02	-6.584648577101498645e+00	1.775890682398894443e-02	6.884071958078402531e+03	1.061350810823558959e+02
4.800000000000000000e+01	-6.344964707060301023e+00	1.275532644717898567e-02	-6.582929758718897517e+00	1.783727630508360334e-02	6.870411664946196652e+03	1.064526042767500229e+02
4.900000000000000000e+01	-6.343281020279601279e+00	1.283126655173058919e-02	-6.581125728913399087e+00	1.785926723960631207e-02	6.857248744096799783e+03	1.069722783838487601e+02
5.000000000000000000e+01	-6.341781512271102095e+00	1.285470737089013452e-02	-6.579391165129798935e+00	1.789027837198627763e-02	6.845960523705799460e+03	1.070457277688342117e+02
5.100000000000000000e+01	-6.340753609423096293e+00	1.288230111319881022e-02	-6.578421126079200931e+00	1.792002588006430530e-02	6.835992915461097255e+03	1.071037152214501447e+02
5.200000000000000000e+01	-6.340323590433898815e+00	1.288279130297732833e-02	-6.577993779772399741e+00	1.789317730811829793e-02	6.832323266115297884e+03	1.070038124463076485e+02
5.300000000000000000e+01	-6.339668334038499609e+00	1.285393632575101107e-02	-6.577141502930401451e+00	1.783922265246958364e-02	6.827890898341496722e+03	1.066924718952501792e+02
5.400000000000000000e+01	-6.338408269227199909e+00	1.288523119649177817e-02	-6.575917272546496051e+00	1.786627103496270588e-02	6.818529387409897936e+03	1.063581840021650322e+02
5.500000000000000000e+01	-6.337177682075998852e+00	1.296630942624588632e-02	-6.575033803385596620e+00	1.792075378473372699e-02	6.806956486933599081e+03	1.068306731317682789e+02
5.600000000000000000e+01	-6.336558464337199048e+00	1.295231253258952164e-02	-6.574246203477997597e+00	1.788112165642918860e-02	6.802661981955698138e+03	1.067639381746687803e+02
5.700000000000000000e+01	-6.336334610125497591e+00	1.293633206291207836e-02	-6.574033218937098688e+00	1.786970870819691581e-02	6.800288198492098672e+03	1.065248043315715165e+02
5.800000000000000000e+01	-6.336218484694800424e+00	1.292777645937334338e-02	-6.573688418465097882e+00	1.784149764717909981e-02	6.800381548707099682e+03	1.065185213165246552e+02
5.900000000000000000e+01	-6.335797327079800034e+00	1.287470589203318361e-02	-6.572792647402200039e+00	1.773019206284195959e-02	6.798030024249201233e+03	1.061613723666284557e+02
6.000000000000000000e+01	-6.335389478445700995e+00	1.282909585168772945e-02	-6.572431142060901621e+00	1.770462487106068405e-02	6.793056611874399096e+03	1.054698365250580139e+02
6.100000000000000000e+01	-6.335008776107598827e+00	1.278167497811222297e-02	-6.572058990292999781e+00	1.768063151267340941e-02	6.789157208647699917e+03	1.048302484245107564e+02
6.200000000000000000e+01	-6.334513972830600359e+00	1.272402203905578268e-02	-6.571530223188197795e+00	1.765203504962801692e-02	6.783491887075399063e+03	1.039534184503379208e+02
6.300000000000000000e+01	-6.334208071155302378e+00	1.269465873537735726e-02	-6.571362667996599072e+00	1.764847522931790869e-02	6.779665580861998023e+03	1.034806296714103553e+02
6.400000000000000000e+01	-6.334075799455502143e+00	1.268397634417509599e-02	-6.571209482065398788e+00	1.764748223527548218e-02	6.778440528069801076e+03	1.033520663381292906e+02
6.500000000000000000e+01	-6.333980513337301055e+00	1.267759852281238366e-02	-6.571098224197600146e+00	1.764732390518117949e-02	6.777637846077801441e+03	1.032826981960606361e+02
6.600000000000000000e+01	-6.333886978626402708e+00	1.267163176460404939e-02	-6.570965596535399023e+00	1.764633713228803968e-02	6.777073914478301049e+03	1.032371834188078736e+02
6.700000000000000000e+01	-6.333795562466401741e+00	1.266627223684215452e-02	-6.570884854132299502e+00	1.764493581047863607e-02	6.776542612268696757e+03	1.031955214167151524e+02
6.800000000000000000e+01	-6.333705685198001589e+00	1.266036845467299540e-02	-6.570796354730699562e+00	1.764307266815421521e-02	6.776049001541996404e+03	1.031474196568051696e+02
6.900000000000000000e+01	-6.333623509627202885e+00	1.265396609436557351e-02	-6.570701461607700189e+00	1.763659587796923348e-02	6.775292394683000566e+03	1.030792640357059327e+02
7.000000000000000000e+01	-6.333566514762400068e+00	1.264888204086989446e-02	-6.570673449525501475e+00	1.763472729673226658e-02	6.774978802254996481e+03	1.030475884133716846e+02
7.100000000000000000e+01	-6.333492114966101205e+00	1.264230232765518012e-02	-6.570525723857199019e+00	1.762204663732920909e-02	6.774634528250798212e+03	1.030201343048300657e+02
7.200000000000000000e+01	-6.333462945132602329e+00	1.263961995770036470e-02	-6.570519798554800950e+00	1.762165234734845709e-02	6.774543148236497473e+03	1.030098794806336002e+02
7.300000000000000000e+01	-6.333449498063199457e+00	1.263828157974597119e-02	-6.570517194884098799e+00	1.762150727130425490e-02	6.774496345675798693e+03	1.030037849444439217e+02
7.400000000000000000e+01	-6.333442902931498253e+00	1.263750798564949353e-02	-6.570516249253200769e+00	1.762148405877547036e-02	6.774471500304801339e+03	1.029991679902882851e+02
7.500000000000000000e+01	-6.333439916376399026e+00	1.263702813589760721e-02	-6.570515413655399151e+00	1.762146206537771112e-02	6.774457134312597191e+03	1.029952699582610620e+02
7.600000000000000000e+01	-6.333438477698800639e+00	1.263670492582487717e-02	-6.570514700165699828e+00	1.762143704632807006e-02	6.774440061621197856e+03	1.029918905764416905e+02
7.700000000000000000e+01	-6.333438257058202403e+00	1.263650056567876788e-02	-6.570513380293500738e+00	1.762134754346330462e-02	6.774429036276994339e+03	1.029889204969267382e+02
7.800000000000000000e+01	-6.333438363144499483e+00	1.263634357019142659e-02	-6.570513158777497864e+00	1.762134482964877041e-02	6.774426712947099077e+03	1.029863726963285160e+02
7.900000000000000000e+01	-6.333438682579902945e+00	1.263622223108200673e-02	-6.570512985021899510e+00	1.762134259345878376e-02	6.774426625576297738e+03	1.029841259004221854e+02
8.000000000000000000e+01	-6.333439160666801016e+00	1.263612775890652663e-02	-6.570512842302999701e+00	1.762134072481059965e-02	6.774426555374096097e+03	1.029821354353932747e+02
8.100000000000000000e+01	-6.333439782201000234e+00	1.263605229527795838e-02	-6.570512718351101178e+00	1.762133925900589287e-02	6.774426016715097830e+03	1.029803003992097246e+02
8.200000000000000000e+01	-6.333440451453503428e+00	1.263599319840502146e-02	-6.570512610710498969e+00	1.762133771097734031e-02	6.774424973616199168e+03	1.029787230563856895e+02
8.300000000000000000e+01	-6.333441157057502657e+00	1.263594480052860659e-02	-6.570512512972499941e+00	1.762133606345456932e-02	6.774423141622698495e+03	1.029765711933905123e+02
8.400000000000000000e+01	-6.333442009410202189e+00	1.263590879223501148e-02	-6.570512364567401953e+00	1.762133295445031389e-02	6.774424484093597130e+03	1.029751184441837495e+02
8.500000000000000000e+01	-6.333435257564999254e+00	1.263531535438011319e-02	-6.570457915851400266e+00	1.762041516434014604e-02	6.774395978750097129e+03	1.029709872355592353e+02
8.600000000000000000e+01	-6.333435064633100353e+00	1.263520893182725445e-02	-6.570457455230000576e+00	1.762040690581345020e-02	6.774378022178599167e+03	1.029671873958443058e+02
8.700000000000000000e+01	-6.333435606732101597e+00	1.263515845198073285e-02	-6.570457121863999994e+00	1.762040044968220601e-02	6.774370168195699080e+03	1.029648956128283999e+02
8.800000000000000000e+01	-6.333436368770600566e+00	1.263512476880892729e-02	-6.570456839707199848e+00	1.762039452466718920e-02	6.774368824485897676e+03	1.029633418533796174e+02
8.900000000000000000e+01	-6.333437250378000982e+00	1.263510074114185776e-02	-6.570456435858501365e+00	1.762038650950589064e-02	6.774370673756400720e+03	1.029620586751844939e+02
9.000000000000000000e+01	-6.333438340200801875e+00	1.263508494024027061e-02	-6.570456168845001166e+00	1.762037997286450275e-02	6.774378143406498566e+03	1.029610172741365375e+02
9.100000000000000000e+01	-6.333439526065600234e+00	1.263507457399432564e-02	-6.570455888675200917e+00	1.762037284955016159e-02	6.774388552049497775e+03	1.029599676464129772e+02
9.200000000000000000e+01	-6.333440838011003216e+00	1.263506823832280523e-02	-6.570455568190100237e+00	1.762036445757984154e-02	6.774402058484099143e+03	1.029590940261411163e+02
9.300000000000000000e+01	-6.333442264768900820e+00	1.263506490192295960e-02	-6.570455187104601968e+00	1.762035427959750961e-02	6.774419468469598542e+03	1.029583059453935192e+02
9.400000000000000000e+01	-6.333443813422299229e+00	1.263506383347689534e-02	-6.570454720196002185e+00	1.762034163790548655e-02	6.774435524400896611e+03	1.029576127115656448e+02
9.500000000000000000e+01	-6.333445478611999135e+00	1.263506446362720748e-02	-6.570454125975101256e+00	1.762032538251873809e-02	6.774453288556999723e+03	1.029570318383487972e+02
9.600000000000000000e+01	-6.333447280939700441e+00	1.263506639521664622e-02	-6.570453323470401230e+00	1.762030324047052232e-02	6.774469803554497048e+03	1.029564299078022032e+02
9.700000000000000000e+01	-6.333449092323701457e+00	1.263506900974174438e-02	-6.570452192570899186e+00	1.762027184131286298e-02	6.774495349300697853e+03	1.029556379140054503e+02
9.800000000000000000e+01	-6.333450923465502314e+00	1.263507197753524144e-02	-6.570450528130099777e+00	1.762022544547607594e-02	6.774533022592196176e+03	1.029546690429248628e+02
9.900000000000000000e+01	-6.333452503163098157e+00	1.263507431886720656e-02	-6.570447860906200255e+00	1.762015097495285912e-02	6.774549644880998130e+03	1.029544028812845511e+02
1.000000000000000000e+02	-6.333453117814799249e+00	1.263507381573585921e-02	-6.570443611876000567e+00	1.762003265961857926e-02	6.774578949783197459e+03	1.029539070801559149e+02


==> figs/BIRCH_GMM_estimated5_2_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-7.133186852579999737e+00	-9.494812216779999758e+00	1.461266549250000025e+04
1.000000000000000000e+00	-6.972511063249999808e+00	-9.286830920359999908e+00	4.152869992859999911e+04
2.000000000000000000e+00	-6.961918466730000254e+00	-8.900630593329999840e+00	3.610653127069999755e+04
3.000000000000000000e+00	-6.932364717989999647e+00	-8.629729889140000054e+00	3.573658376200000203e+04
4.000000000000000000e+00	-6.914714303760000291e+00	-8.495193533620000181e+00	2.707441161740000098e+04
5.000000000000000000e+00	-6.879195786170000382e+00	-8.227321883129999236e+00	2.389793052840000018e+04
6.000000000000000000e+00	-6.850688028160000442e+00	-7.995402603779999673e+00	2.075892446940000082e+04
7.000000000000000000e+00	-6.830160413219999782e+00	-7.834021109710000097e+00	1.992344047810000120e+04
8.000000000000000000e+00	-6.813882290119999574e+00	-7.683543622740000245e+00	1.845773161959999925e+04
9.000000000000000000e+00	-6.803491103679999874e+00	-7.597955721549999986e+00	1.734810169600000154e+04
1.000000000000000000e+01	-6.796252425089999605e+00	-7.504972571209999721e+00	1.608642263660000026e+04
1.100000000000000000e+01	-6.786926190099999978e+00	-7.413051585389999865e+00	1.513994695680000041e+04
1.200000000000000000e+01	-6.772042346710000160e+00	-7.315225212119999654e+00	1.406917459969999982e+04
1.300000000000000000e+01	-6.748713366609999653e+00	-7.195263328670000291e+00	1.306577161689999957e+04
1.400000000000000000e+01	-6.727158926010000428e+00	-7.112220796109999910e+00	1.242904090650000035e+04
1.500000000000000000e+01	-6.709596339069999971e+00	-7.060531473960000248e+00	1.199663892760000090e+04
1.600000000000000000e+01	-6.693696470189999914e+00	-7.015187367860000300e+00	1.146774641569999949e+04
1.700000000000000000e+01	-6.670367388529999886e+00	-6.950530710069999785e+00	1.080220196620000024e+04
1.800000000000000000e+01	-6.640769984870000364e+00	-6.924777311139999725e+00	1.011796996260000014e+04
1.900000000000000000e+01	-6.585078265940000009e+00	-6.859266442490000060e+00	9.082272458760000518e+03
2.000000000000000000e+01	-6.507437260479999708e+00	-6.794099584599999631e+00	7.819548333230000026e+03
2.100000000000000000e+01	-6.428461200030000100e+00	-6.725904712200000191e+00	7.018287383410000075e+03
2.200000000000000000e+01	-6.368285155479999737e+00	-6.644597816240000121e+00	6.685083400550000079e+03
2.300000000000000000e+01	-6.337076054419999771e+00	-6.587084195230000105e+00	6.569161872839999887e+03
2.400000000000000000e+01	-6.311287530829999604e+00	-6.525157419230000144e+00	6.481473808620000455e+03
2.500000000000000000e+01	-6.288804477500000267e+00	-6.488313143180000075e+00	6.399973416380000344e+03
2.600000000000000000e+01	-6.263850378869999957e+00	-6.478413909210000377e+00	6.185318724169999768e+03
2.700000000000000000e+01	-6.181673454310000260e+00	-6.376475924770000248e+00	5.833623884040000121e+03
2.800000000000000000e+01	-6.090008415169999800e+00	-6.302167098770000031e+00	5.092733652109999639e+03
2.900000000000000000e+01	-6.073149132310000198e+00	-6.294559350010000109e+00	4.968837873120000040e+03
3.000000000000000000e+01	-6.070884688019999587e+00	-6.286297035139999601e+00	4.971401229170000079e+03
3.100000000000000000e+01	-6.062042227150000073e+00	-6.252626035879999655e+00	4.957493780980000338e+03
3.200000000000000000e+01	-6.058829964400000101e+00	-6.243187814989999751e+00	4.950693279299999631e+03
3.300000000000000000e+01	-6.049900646100000223e+00	-6.199570221220000121e+00	4.940826378259999728e+03
3.400000000000000000e+01	-6.048949598950000173e+00	-6.195748218590000356e+00	4.940224737649999952e+03
3.500000000000000000e+01	-6.048902271520000262e+00	-6.195746576260000360e+00	4.940211594379999951e+03
3.600000000000000000e+01	-6.048900198660000171e+00	-6.195746516769999879e+00	4.940223140950000015e+03
3.700000000000000000e+01	-6.048900736760000285e+00	-6.195746513279999590e+00	4.940230215710000266e+03
3.800000000000000000e+01	-6.048901082349999569e+00	-6.195746512969999564e+00	4.940233167729999877e+03
3.900000000000000000e+01	-6.048901224859999814e+00	-6.195746512939999562e+00	4.940234260539999923e+03
4.000000000000000000e+01	-6.048901277269999710e+00	-6.195746512939999562e+00	4.940234645819999969e+03
4.100000000000000000e+01	-6.048901295700000347e+00	-6.195746512939999562e+00	4.940234778689999985e+03
4.200000000000000000e+01	-6.048901302049999984e+00	-6.195746512939999562e+00	4.940234824039999694e+03
4.300000000000000000e+01	-6.048901304220000164e+00	-6.195746512939999562e+00	4.940234839439999632e+03
4.400000000000000000e+01	-6.048901304950000224e+00	-6.195746512939999562e+00	4.940234844659999908e+03
4.500000000000000000e+01	-6.048901305200000245e+00	-6.195746512939999562e+00	4.940234846420000395e+03
4.600000000000000000e+01	-6.048901305280000251e+00	-6.195746512939999562e+00	4.940234847020000416e+03
4.700000000000000000e+01	-6.048901305310000254e+00	-6.195746512939999562e+00	4.940234847220000120e+03
4.800000000000000000e+01	-6.048901305320000255e+00	-6.195746512939999562e+00	4.940234847290000289e+03
4.900000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847310000077e+03
5.000000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
5.100000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
5.200000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
5.300000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
5.400000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
5.500000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
5.600000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
5.700000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
5.800000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
5.900000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
6.000000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
6.100000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
6.200000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
6.300000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
6.400000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
6.500000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
6.600000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
6.700000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
6.800000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
6.900000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
7.000000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
7.100000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
7.200000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
7.300000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
7.400000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
7.500000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
7.600000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
7.700000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
7.800000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
7.900000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
8.000000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
8.100000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
8.200000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
8.300000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
8.400000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
8.500000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
8.600000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
8.700000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
8.800000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
8.900000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
9.000000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
9.100000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
9.200000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
9.300000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
9.400000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
9.500000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
9.600000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
9.700000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
9.800000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
9.900000000000000000e+01	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03
1.000000000000000000e+02	-6.048901305330000255e+00	-6.195746512939999562e+00	4.940234847319999972e+03


==> figs/BIRCH_GMM_estimated5_5.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-6.867429986772102701e+00	3.764420756606003636e-03	-7.611973769886303920e+00	3.118020895557889558e-03	1.381974013051200745e+04	1.925172814972584945e+02
1.000000000000000000e+00	-6.761297754450398934e+00	1.826452694812315865e-03	-7.508215101661801505e+00	1.855697342537556164e-03	1.192067522239209939e+04	1.549833548134924968e+02
2.000000000000000000e+00	-6.720544524977700718e+00	2.580216331071892317e-03	-6.758094851938202474e+00	3.163362622127452277e-03	1.078623160943880248e+04	1.389611261806798268e+02
3.000000000000000000e+00	-6.672765023565797371e+00	4.924380681981947380e-03	-6.676568950875000574e+00	5.085562077982058379e-03	1.001751502738249837e+04	1.454149747611629095e+02
4.000000000000000000e+00	-6.602665613113198440e+00	9.230184109007080057e-03	-6.604001250516100541e+00	9.327977416035526659e-03	9.253158708644996295e+03	1.491682011822424556e+02
5.000000000000000000e+00	-6.518792736363601570e+00	1.328821954824232522e-02	-6.519279102597502096e+00	1.333577511150771042e-02	8.589778161621999971e+03	1.463324230428887347e+02
6.000000000000000000e+00	-6.448449041670799353e+00	1.448893797237122208e-02	-6.448611863904801567e+00	1.450917271686512355e-02	8.063035440563302473e+03	1.392930181419201290e+02
7.000000000000000000e+00	-6.400224941237397935e+00	1.425268527381609932e-02	-6.400276174432699250e+00	1.425981094961789944e-02	7.681887676944000305e+03	1.285665527616624502e+02
8.000000000000000000e+00	-6.366954896610797832e+00	1.350124243837980131e-02	-6.366970612399603269e+00	1.350364625904415875e-02	7.399460603982101929e+03	1.177384831257477344e+02
9.000000000000000000e+00	-6.343628390331601530e+00	1.290635540106701250e-02	-6.343634267700398510e+00	1.290733909671009684e-02	7.198358956098401904e+03	1.113565640916287123e+02
1.000000000000000000e+01	-6.327643451185298140e+00	1.253766966709717046e-02	-6.327646578215603057e+00	1.253824259128164843e-02	7.058960846886702711e+03	1.068360112469099761e+02
1.100000000000000000e+01	-6.316506649775200266e+00	1.227187569861516551e-02	-6.316508700888995520e+00	1.227224651028247827e-02	6.957323955055601800e+03	1.036184136442277293e+02
1.200000000000000000e+01	-6.309743726408199471e+00	1.200662125581961753e-02	-6.309745237140499619e+00	1.200688243723277426e-02	6.899917644671098969e+03	1.010794694947242505e+02
1.300000000000000000e+01	-6.304471925137899113e+00	1.185895448643260221e-02	-6.304473158273498967e+00	1.185916237156801195e-02	6.858765822851199118e+03	9.953518879629346827e+01
1.400000000000000000e+01	-6.300346283980799988e+00	1.185666139764598136e-02	-6.300347371956503295e+00	1.185683843046294803e-02	6.826700951157698000e+03	9.898469022511713433e+01
1.500000000000000000e+01	-6.297836294835900794e+00	1.191338728591974719e-02	-6.297837287020099595e+00	1.191354590218242013e-02	6.804097050306900201e+03	9.883291157838833385e+01
1.600000000000000000e+01	-6.296767518261499497e+00	1.188509276449594559e-02	-6.296768467296399940e+00	1.188524522481126944e-02	6.796372655532500175e+03	9.879051193322192148e+01
1.700000000000000000e+01	-6.295409432074801970e+00	1.182007550887317557e-02	-6.295410394666700604e+00	1.182022977501305180e-02	6.788214113513199663e+03	9.843383988490136005e+01
1.800000000000000000e+01	-6.292585985547997751e+00	1.176109435748876574e-02	-6.292586924767996415e+00	1.176124970932319533e-02	6.771704047915301999e+03	9.792889978600848622e+01
1.900000000000000000e+01	-6.288666332514297963e+00	1.185579013062419002e-02	-6.288667276315202059e+00	1.185594660461106002e-02	6.742932533313802196e+03	9.822069843075692575e+01
2.000000000000000000e+01	-6.286254266304698746e+00	1.187700721744986733e-02	-6.286255199639401603e+00	1.187716536704378975e-02	6.721125414152596932e+03	9.859781320659094206e+01
2.100000000000000000e+01	-6.284518519195098740e+00	1.184147901737926320e-02	-6.284519439974198818e+00	1.184163603943403503e-02	6.708010759206200419e+03	9.839765705985935540e+01
2.200000000000000000e+01	-6.283588295574498161e+00	1.183523966900867572e-02	-6.283589196116301068e+00	1.183539267139043123e-02	6.697496755924201352e+03	9.831556188680146136e+01
2.300000000000000000e+01	-6.283221148146999724e+00	1.181181960018897262e-02	-6.283222029245498774e+00	1.181196805824016351e-02	6.693114063323996561e+03	9.798085762968609913e+01
2.400000000000000000e+01	-6.282741179430097134e+00	1.177784489123048610e-02	-6.282742013825996175e+00	1.177798317309232054e-02	6.688948861786901034e+03	9.751296698157162268e+01
2.500000000000000000e+01	-6.281709799860395904e+00	1.174196691927810454e-02	-6.281710472551597313e+00	1.174207486526159493e-02	6.681365809829798309e+03	9.697071116016793724e+01
2.600000000000000000e+01	-6.279640165670397955e+00	1.178524339145836999e-02	-6.279640784015097843e+00	1.178534184493203185e-02	6.668929887790500288e+03	9.686070094992351187e+01
2.700000000000000000e+01	-6.277770082225597292e+00	1.184255894305389148e-02	-6.277770657167196511e+00	1.184265204725226152e-02	6.652565431918296781e+03	9.699951135251066603e+01
2.800000000000000000e+01	-6.276278109390798221e+00	1.185752016888129076e-02	-6.276278645316599736e+00	1.185761025370588723e-02	6.643206253943200863e+03	9.692363615658288722e+01
2.900000000000000000e+01	-6.274575376998499543e+00	1.195477667572142355e-02	-6.274575909942195828e+00	1.195486659177004071e-02	6.629068748440601667e+03	9.730735314223106514e+01
3.000000000000000000e+01	-6.274085884873499275e+00	1.198398669882670339e-02	-6.274086417240500424e+00	1.198407662292003996e-02	6.623414002413599519e+03	9.761130195297658929e+01
3.100000000000000000e+01	-6.273897568026097993e+00	1.197405188254835329e-02	-6.273898100170002046e+00	1.197414196513508881e-02	6.621787432070203067e+03	9.752705187268016118e+01
3.200000000000000000e+01	-6.273689354822300501e+00	1.196192621755057597e-02	-6.273689886699697738e+00	1.196201646632778955e-02	6.620425990109299164e+03	9.744769239327089849e+01
3.300000000000000000e+01	-6.273355433320099372e+00	1.194218021655632685e-02	-6.273355964931497830e+00	1.194227073642085274e-02	6.618070152209102162e+03	9.732567317583087174e+01
3.400000000000000000e+01	-6.272568334330999029e+00	1.190485060063003163e-02	-6.272568864747398720e+00	1.190494160763416395e-02	6.613034784930699971e+03	9.705355175464310946e+01
3.500000000000000000e+01	-6.271397945271997898e+00	1.190881780029869226e-02	-6.271398474608401941e+00	1.190890929475827212e-02	6.604241326459600714e+03	9.696578579049943869e+01
3.600000000000000000e+01	-6.270456776586898151e+00	1.197654163843306190e-02	-6.270457306017201304e+00	1.197663314855620942e-02	6.597364655665603095e+03	9.731022807251972040e+01
3.700000000000000000e+01	-6.269693803537801813e+00	1.208156048904399267e-02	-6.269694333312901158e+00	1.208165162855075019e-02	6.591959519385799467e+03	9.789924119435337957e+01
3.800000000000000000e+01	-6.269437070527796863e+00	1.212115284618476077e-02	-6.269437600882298511e+00	1.212124391067681550e-02	6.589577976977397157e+03	9.821673782563682664e+01
3.900000000000000000e+01	-6.269388343859894519e+00	1.212177376570537125e-02	-6.269388874647702004e+00	1.212186492013916060e-02	6.589092175503602448e+03	9.825745607388320479e+01
4.000000000000000000e+01	-6.269307243426598397e+00	1.212155198868394498e-02	-6.269307774667502109e+00	1.212164325343259054e-02	6.588920484012101952e+03	9.826343410862224914e+01
4.100000000000000000e+01	-6.269034319467095884e+00	1.212871169006703685e-02	-6.269034839905497591e+00	1.212880067604253133e-02	6.587359182319402862e+03	9.832686220201452443e+01
4.200000000000000000e+01	-6.268192519481598168e+00	1.219157575429238166e-02	-6.268193039776098097e+00	1.219166459998452870e-02	6.584178481367802306e+03	9.852906397256546711e+01
4.300000000000000000e+01	-6.267237227064497596e+00	1.232985114727432052e-02	-6.267237747301898310e+00	1.232993936658949123e-02	6.576548104891400726e+03	9.940813466874686810e+01
4.400000000000000000e+01	-6.267131680288897222e+00	1.234533363370786223e-02	-6.267132200405298725e+00	1.234542174087727671e-02	6.575187647108700730e+03	9.957821572796163423e+01
4.500000000000000000e+01	-6.267115651411796051e+00	1.234360251290949825e-02	-6.267116171387800527e+00	1.234369058254891627e-02	6.574994825388603203e+03	9.956318003578527964e+01
4.600000000000000000e+01	-6.267099894353998835e+00	1.234151307478631096e-02	-6.267100414113799367e+00	1.234160109199511704e-02	6.574862312297901553e+03	9.954419651797992685e+01
4.700000000000000000e+01	-6.267083457654997858e+00	1.233929886306541629e-02	-6.267083977194198852e+00	1.233938682673057369e-02	6.574697745105200738e+03	9.951128082524203933e+01
4.800000000000000000e+01	-6.267066637943197627e+00	1.233701675492567332e-02	-6.267067157203695338e+00	1.233710465362926507e-02	6.574565473049200591e+03	9.949468749560217873e+01
4.900000000000000000e+01	-6.267049881579399795e+00	1.233473309660248519e-02	-6.267050400579299740e+00	1.233482093279259298e-02	6.574356146106201777e+03	9.946762825459290980e+01
5.000000000000000000e+01	-6.267033609401895689e+00	1.233251183057923819e-02	-6.267034128100601009e+00	1.233259959592335545e-02	6.574142805635800869e+03	9.943516676896329898e+01
5.100000000000000000e+01	-6.267018076885595868e+00	1.233040244197928723e-02	-6.267018595266700132e+00	1.233049013169428519e-02	6.573990167385402856e+03	9.941231435689113027e+01
5.200000000000000000e+01	-6.267003310625599788e+00	1.232844035081251226e-02	-6.267003828696398493e+00	1.232852796455380200e-02	6.573820232605599813e+03	9.938584112143350069e+01
5.300000000000000000e+01	-6.266989052438798780e+00	1.232665423480743330e-02	-6.266989570185297787e+00	1.232674176981522415e-02	6.573707545289899826e+03	9.937462532683147742e+01
5.400000000000000000e+01	-6.266974595807898396e+00	1.232507586321981291e-02	-6.266975113232797767e+00	1.232516332059368017e-02	6.573503944282202610e+03	9.934540980372902652e+01
5.500000000000000000e+01	-6.266958347314498745e+00	1.232375793521197846e-02	-6.266958864422496944e+00	1.232384531705385533e-02	6.573310031180597434e+03	9.932227817636982081e+01
5.600000000000000000e+01	-6.266936660379096580e+00	1.232281564618682539e-02	-6.266937177214896515e+00	1.232290296465351001e-02	6.573040111572700880e+03	9.930065922448696369e+01
5.700000000000000000e+01	-6.266900459543096602e+00	1.232255768986937131e-02	-6.266900976154199832e+00	1.232264495912241929e-02	6.572786016690600263e+03	9.929852614506319242e+01
5.800000000000000000e+01	-6.266822880943498042e+00	1.232408569949107816e-02	-6.266823397394897910e+00	1.232417293857359514e-02	6.572450384501998997e+03	9.929664031778631283e+01
5.900000000000000000e+01	-6.266615887449797029e+00	1.233261360068423421e-02	-6.266616403811500646e+00	1.233270082683443625e-02	6.571630938740598140e+03	9.930889520968817408e+01
6.000000000000000000e+01	-6.266067414708799355e+00	1.237335369175790629e-02	-6.266067930950598885e+00	1.237344082789457872e-02	6.569432059272803599e+03	9.944649780293863728e+01
6.100000000000000000e+01	-6.265249305692496939e+00	1.247806088633636803e-02	-6.265249821846897049e+00	1.247814760642416802e-02	6.564217628631698062e+03	9.997932315182748653e+01
6.200000000000000000e+01	-6.264913740663899056e+00	1.253420041319138270e-02	-6.264914256710198970e+00	1.253428685370216490e-02	6.561026149360900490e+03	1.004268552455112911e+02
6.300000000000000000e+01	-6.264882456511100095e+00	1.253696177195258964e-02	-6.264882972481996326e+00	1.253704817893785094e-02	6.560416494511401652e+03	1.005070590881242367e+02
6.400000000000000000e+01	-6.264859227996098845e+00	1.253675642194172421e-02	-6.264859743851896035e+00	1.253684280538940043e-02	6.560177261570402152e+03	1.004993463868917303e+02
6.500000000000000000e+01	-6.264813870378597827e+00	1.253722059402455867e-02	-6.264814386064997187e+00	1.253730694835247794e-02	6.559849842999399698e+03	1.004933676363468891e+02
6.600000000000000000e+01	-6.264704785244697760e+00	1.254019674040467158e-02	-6.264705300750897266e+00	1.254028306860829542e-02	6.559454258467901127e+03	1.004927733074389664e+02
6.700000000000000000e+01	-6.264401719863998075e+00	1.255482108098154338e-02	-6.264402235107595196e+00	1.255490736720473420e-02	6.558315863842801264e+03	1.005337468368157658e+02
6.800000000000000000e+01	-6.263693478356697319e+00	1.261759337053314223e-02	-6.263693993285797568e+00	1.261767944857639448e-02	6.554579872432102093e+03	1.008036145544914461e+02
6.900000000000000000e+01	-6.262976798317098748e+00	1.271890874792916751e-02	-6.262977312884001613e+00	1.271899435921898525e-02	6.549487118452199866e+03	1.013816051685785453e+02
7.000000000000000000e+01	-6.262809222305497414e+00	1.274467616269402137e-02	-6.262809736508298641e+00	1.274476158779663457e-02	6.547541080475298259e+03	1.016403217422856358e+02
7.100000000000000000e+01	-6.262778683068098928e+00	1.274479454492730493e-02	-6.262779196850899233e+00	1.274487988849415734e-02	6.547281855969404205e+03	1.016105184105740022e+02
7.200000000000000000e+01	-6.262738784468998787e+00	1.274451418497299371e-02	-6.262739297800798077e+00	1.274459944751182849e-02	6.546889209444198968e+03	1.015777873281460444e+02
7.300000000000000000e+01	-6.262684376524898511e+00	1.274451629919897376e-02	-6.262684889369500851e+00	1.274460147775573725e-02	6.546418562951501372e+03	1.015508815704340861e+02
7.400000000000000000e+01	-6.262624507187600997e+00	1.274468039572061728e-02	-6.262625019404697291e+00	1.274476546053333360e-02	6.545688039926203601e+03	1.015206235521714433e+02
7.500000000000000000e+01	-6.262578257217097821e+00	1.274436668941855699e-02	-6.262578768527196083e+00	1.274445157520726415e-02	6.545030966277903644e+03	1.014803082473116120e+02
7.600000000000000000e+01	-6.262547259259397592e+00	1.274287352718421994e-02	-6.262547769229195538e+00	1.274295813212246789e-02	6.544480138350000743e+03	1.014204272938769407e+02
7.700000000000000000e+01	-6.262513135099998962e+00	1.273936937798458499e-02	-6.262513642555699533e+00	1.273945344144712666e-02	6.543880518080401089e+03	1.013481798641473972e+02
7.800000000000000000e+01	-6.262451464490100150e+00	1.273120615057004787e-02	-6.262451967975198208e+00	1.273128932719989372e-02	6.543252812421299495e+03	1.012600352182442123e+02
7.900000000000000000e+01	-6.262296221947696750e+00	1.270869768101480154e-02	-6.262296716113497475e+00	1.270877873030575381e-02	6.542246838606500205e+03	1.011031081693814428e+02
8.000000000000000000e+01	-6.261821397885500851e+00	1.264222032080832524e-02	-6.261821875576798924e+00	1.264229748481829341e-02	6.538739980396699139e+03	1.005679619259052657e+02
8.100000000000000000e+01	-6.260753760593299688e+00	1.252443550352484378e-02	-6.260754207556496809e+00	1.252450677466487861e-02	6.529979957576800189e+03	9.926524403719584200e+01
8.200000000000000000e+01	-6.259880253849896548e+00	1.246702031122631435e-02	-6.259880675943297668e+00	1.246708834080575978e-02	6.520609100407300502e+03	9.853533029014246836e+01
8.300000000000000000e+01	-6.259720739305699944e+00	1.246194975968801383e-02	-6.259721155766300171e+00	1.246201721598479487e-02	6.517699497132300166e+03	9.840853776790386576e+01
8.400000000000000000e+01	-6.259711914836099567e+00	1.246173912827644968e-02	-6.259712330402598113e+00	1.246180649285141308e-02	6.517521727535701757e+03	9.840328559395419461e+01
8.500000000000000000e+01	-6.259709925359498328e+00	1.246167665042548743e-02	-6.259710340764595315e+00	1.246174399939889953e-02	6.517462005761900400e+03	9.839858029014894214e+01
8.600000000000000000e+01	-6.259708577494897064e+00	1.246161884229647111e-02	-6.259708992842397457e+00	1.246168618665314046e-02	6.517406437826800357e+03	9.839348937559324781e+01
8.700000000000000000e+01	-6.259707497514796160e+00	1.246156006142312006e-02	-6.259707912825494880e+00	1.246162740333494126e-02	6.517353608046100817e+03	9.838783977677346115e+01
8.800000000000000000e+01	-6.259706571965000244e+00	1.246149860176289093e-02	-6.259706987244997300e+00	1.246156594162081514e-02	6.517304218220200710e+03	9.838312429913652579e+01
8.900000000000000000e+01	-6.259705726559700700e+00	1.246143257785074093e-02	-6.259706141809498803e+00	1.246149991551896360e-02	6.517251991040602661e+03	9.837752399547285620e+01
9.000000000000000000e+01	-6.259704901577297420e+00	1.246135960735553216e-02	-6.259705316794997643e+00	1.246142694251849321e-02	6.517206225769303273e+03	9.837227122707352578e+01
9.100000000000000000e+01	-6.259704042115596501e+00	1.246127647318792837e-02	-6.259704457301499048e+00	1.246134380567788871e-02	6.517163753487601753e+03	9.836722425018379568e+01
9.200000000000000000e+01	-6.259703088963196826e+00	1.246117852658450501e-02	-6.259703504113497630e+00	1.246124585583150736e-02	6.517124702328998865e+03	9.836246810583088518e+01
9.300000000000000000e+01	-6.259701966114898930e+00	1.246105857996008745e-02	-6.259702381224098389e+00	1.246112590533734153e-02	6.517087955721798608e+03	9.835805154473504786e+01
9.400000000000000000e+01	-6.259700559464798530e+00	1.246090472981213268e-02	-6.259700974529498474e+00	1.246097205088485607e-02	6.517048950120603877e+03	9.835360367559236749e+01
9.500000000000000000e+01	-6.259698673955097270e+00	1.246069572058031497e-02	-6.259699088968797120e+00	1.246076303668369918e-02	6.516990629960301703e+03	9.834684479635197363e+01
9.600000000000000000e+01	-6.259695934650495452e+00	1.246039004926756920e-02	-6.259696349592197784e+00	1.246045735825980147e-02	6.516913200490898816e+03	9.833804570259802347e+01
9.700000000000000000e+01	-6.259691525095496090e+00	1.245989710630715855e-02	-6.259691939917596315e+00	1.245996440351663723e-02	6.516822665277798478e+03	9.832800862879628312e+01
9.800000000000000000e+01	-6.259683384724197275e+00	1.245898929241858084e-02	-6.259683799368193746e+00	1.245905657293520409e-02	6.516732681730200966e+03	9.831827828793949209e+01
9.900000000000000000e+01	-6.259665320668996280e+00	1.245699167541724876e-02	-6.259665734982696961e+00	1.245705892701282243e-02	6.516630368403699322e+03	9.830751958449521055e+01
1.000000000000000000e+02	-6.259614941987097225e+00	1.245155204729546730e-02	-6.259615355723595620e+00	1.245161925986551857e-02	6.516382127959001082e+03	9.828219262962781499e+01


==> figs/BIRCH_GMM_estimated5_5_best.txt <==
n	L	F	phi
0	-7.56566109047	-6.84483535094	13713.718717
1	-7.48465991708	-6.74287736094	11280.8660822
2	-6.72314512749	-6.70020165355	9905.01284471
3	-6.64390761458	-6.64172856535	9088.52724486
4	-6.55200697801	-6.55158132819	8258.9851807
5	-6.42586228519	-6.42582643756	7399.51868336
6	-6.30393427976	-6.30393151393	6719.34774576
7	-6.24005190677	-6.24005181605	6289.56129988
8	-6.22790613955	-6.22790610367	6170.56054782
9	-6.22648656866	-6.22648653843	6158.66954098
10	-6.22612734156	-6.22612731118	6159.91316727
11	-6.22595457248	-6.2259545416	6162.18651584
12	-6.22584537599	-6.22584534487	6164.18410813
13	-6.22576266187	-6.22576263079	6164.43836464
14	-6.22568735739	-6.22568732664	6162.39054423
15	-6.22560428942	-6.2256042594	6159.46714838
16	-6.22549494852	-6.22549491934	6155.34014126
17	-6.22532750195	-6.22532747399	6148.25554744
18	-6.22503293389	-6.2250329074	6140.22892827
19	-6.22443323004	-6.22443320589	6130.12367466
20	-6.22298986833	-6.22298984723	6113.03953939
21	-6.21878250669	-6.21878249025	6071.16830171
22	-6.20343215453	-6.20343214218	5981.25764058
23	-6.14125373114	-6.14125372688	5750.47481699
24	-6.04599649459	-6.04599648397	5111.79550079
25	-6.02957863911	-6.02957863892	4910.97425726
26	-6.02914689858	-6.0291468985	4899.9787668
27	-6.02913931314	-6.02913931306	4899.880335
28	-6.02913916797	-6.02913916788	4899.87218855
29	-6.0291391649	-6.02913916482	4899.87113135
30	-6.02913916483	-6.02913916475	4899.87097285
31	-6.02913916483	-6.02913916475	4899.87094759
32	-6.02913916483	-6.02913916475	4899.87094342
33	-6.02913916483	-6.02913916475	4899.87094272
34	-6.02913916483	-6.02913916475	4899.8709426
35	-6.02913916483	-6.02913916475	4899.87094258
36	-6.02913916483	-6.02913916475	4899.87094258
37	-6.02913916483	-6.02913916475	4899.87094257
38	-6.02913916483	-6.02913916475	4899.87094257
39	-6.02913916483	-6.02913916475	4899.87094257
40	-6.02913916483	-6.02913916475	4899.87094257
41	-6.02913916483	-6.02913916475	4899.87094257
42	-6.02913916483	-6.02913916475	4899.87094257
43	-6.02913916483	-6.02913916475	4899.87094257
44	-6.02913916483	-6.02913916475	4899.87094257
45	-6.02913916483	-6.02913916475	4899.87094257
46	-6.02913916483	-6.02913916475	4899.87094257
47	-6.02913916483	-6.02913916475	4899.87094257
48	-6.02913916483	-6.02913916475	4899.87094257
49	-6.02913916483	-6.02913916475	4899.87094257
50	-6.02913916483	-6.02913916475	4899.87094257
51	-6.02913916483	-6.02913916475	4899.87094257
52	-6.02913916483	-6.02913916475	4899.87094257
53	-6.02913916483	-6.02913916475	4899.87094257
54	-6.02913916483	-6.02913916475	4899.87094257
55	-6.02913916483	-6.02913916475	4899.87094257
56	-6.02913916483	-6.02913916475	4899.87094257
57	-6.02913916483	-6.02913916475	4899.87094257
58	-6.02913916483	-6.02913916475	4899.87094257
59	-6.02913916483	-6.02913916475	4899.87094257
60	-6.02913916483	-6.02913916475	4899.87094257
61	-6.02913916483	-6.02913916475	4899.87094257
62	-6.02913916483	-6.02913916475	4899.87094257
63	-6.02913916483	-6.02913916475	4899.87094257
64	-6.02913916483	-6.02913916475	4899.87094257
65	-6.02913916483	-6.02913916475	4899.87094257
66	-6.02913916483	-6.02913916475	4899.87094257
67	-6.02913916483	-6.02913916475	4899.87094257
68	-6.02913916483	-6.02913916475	4899.87094257
69	-6.02913916483	-6.02913916475	4899.87094257
70	-6.02913916483	-6.02913916475	4899.87094257
71	-6.02913916483	-6.02913916475	4899.87094257
72	-6.02913916483	-6.02913916475	4899.87094257
73	-6.02913916483	-6.02913916475	4899.87094257
74	-6.02913916483	-6.02913916475	4899.87094257
75	-6.02913916483	-6.02913916475	4899.87094257
76	-6.02913916483	-6.02913916475	4899.87094257
77	-6.02913916483	-6.02913916475	4899.87094257
78	-6.02913916483	-6.02913916475	4899.87094257
79	-6.02913916483	-6.02913916475	4899.87094257
80	-6.02913916483	-6.02913916475	4899.87094257
81	-6.02913916483	-6.02913916475	4899.87094257
82	-6.02913916483	-6.02913916475	4899.87094257
83	-6.02913916483	-6.02913916475	4899.87094257
84	-6.02913916483	-6.02913916475	4899.87094257
85	-6.02913916483	-6.02913916475	4899.87094257
86	-6.02913916483	-6.02913916475	4899.87094257
87	-6.02913916483	-6.02913916475	4899.87094257
88	-6.02913916483	-6.02913916475	4899.87094257
89	-6.02913916483	-6.02913916475	4899.87094257
90	-6.02913916483	-6.02913916475	4899.87094257
91	-6.02913916483	-6.02913916475	4899.87094257
92	-6.02913916483	-6.02913916475	4899.87094257
93	-6.02913916483	-6.02913916475	4899.87094257
94	-6.02913916483	-6.02913916475	4899.87094257
95	-6.02913916483	-6.02913916475	4899.87094257
96	-6.02913916483	-6.02913916475	4899.87094257
97	-6.02913916483	-6.02913916475	4899.87094257
98	-6.02913916483	-6.02913916475	4899.87094257
99	-6.02913916483	-6.02913916475	4899.87094257
100	-6.02913916483	-6.02913916475	4899.87094257


==> figs/BIRCH_GMM_estimated_2.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-7.118286921123700317e+00	2.882967799261627103e-03	-9.459766924791699338e+00	3.676629056988796329e-03	1.403787891598460192e+04	2.370957550706678774e+02
1.000000000000000000e+00	-6.969255108656000175e+00	4.535974173836412405e-04	-9.273095563532901764e+00	1.234076368809932430e-03	3.929486617793499317e+04	4.170665174952714551e+02
2.000000000000000000e+00	-6.950610905549801544e+00	5.474720416190980527e-04	-8.867689120346399889e+00	1.952018263818304901e-03	3.118274485675001051e+04	2.548822533629506211e+02
3.000000000000000000e+00	-6.893772058156302229e+00	8.090307312468451644e-04	-8.443151933181701096e+00	3.528201044472805553e-03	2.664483822192599473e+04	2.174615826597717501e+02
4.000000000000000000e+00	-6.843686653791499985e+00	9.189477825819880727e-04	-8.026033784693000328e+00	4.391058130663232605e-03	2.201194481696300500e+04	1.657034516729640359e+02
5.000000000000000000e+00	-6.805263495019400644e+00	1.122777161096976620e-03	-7.665099688469801720e+00	5.525261003974606296e-03	1.847275656178999634e+04	1.500974150492164085e+02
6.000000000000000000e+00	-6.777840660859503430e+00	1.136101236422359809e-03	-7.380577289403401409e+00	6.255347892277701889e-03	1.617621898002400485e+04	1.320720466564539493e+02
7.000000000000000000e+00	-6.755699266093902366e+00	1.596682202231954366e-03	-7.154349088697298242e+00	6.589111688443974497e-03	1.440270026598400727e+04	1.294695642304511978e+02
8.000000000000000000e+00	-6.726329767674500637e+00	2.797853642912310514e-03	-6.987691797236997182e+00	7.263374818990070599e-03	1.285505013332660565e+04	1.311885696827187644e+02
9.000000000000000000e+00	-6.678618828670003893e+00	5.060285894278715620e-03	-6.849550381911799768e+00	8.389383436871383076e-03	1.140621986758859748e+04	1.375947799667778213e+02
1.000000000000000000e+01	-6.606212167383598732e+00	8.266988176711131259e-03	-6.721957470123400391e+00	1.048086856812481017e-02	1.001450621032070194e+04	1.403585523246523792e+02
1.100000000000000000e+01	-6.516145706187402631e+00	1.132220250464069725e-02	-6.599044507760602585e+00	1.255503383042834431e-02	8.819149461467299261e+03	1.363861330298508108e+02
1.200000000000000000e+01	-6.429478367201198807e+00	1.321416136979521559e-02	-6.494204828190799361e+00	1.378810345312702149e-02	7.937216668337699957e+03	1.295860622133279207e+02
1.300000000000000000e+01	-6.366784564842098426e+00	1.346908100625424966e-02	-6.416878879624400511e+00	1.417313919609673387e-02	7.375576957226998275e+03	1.176338392850300067e+02
1.400000000000000000e+01	-6.325791107454801221e+00	1.321166536169343306e-02	-6.367607205926200109e+00	1.382415618604044237e-02	7.009803275500900781e+03	1.092118408598135773e+02
1.500000000000000000e+01	-6.297079665090799416e+00	1.300339442342051711e-02	-6.331748949171898566e+00	1.381147649349926190e-02	6.771292336183898442e+03	1.039918889105667148e+02
1.600000000000000000e+01	-6.279041988214799197e+00	1.282875431374287320e-02	-6.309044939096400739e+00	1.358046684513760857e-02	6.621193287799902464e+03	1.002479152197941659e+02
1.700000000000000000e+01	-6.265787097886902579e+00	1.254767650921468324e-02	-6.290057212725900015e+00	1.319375361909124779e-02	6.517249286813198523e+03	9.562693877107747653e+01
1.800000000000000000e+01	-6.256886635257400187e+00	1.220641103652095327e-02	-6.278768724854399075e+00	1.274183106721007638e-02	6.439027677296299771e+03	9.124171952557432519e+01
1.900000000000000000e+01	-6.250275058903600467e+00	1.197296807651186332e-02	-6.268268082273198871e+00	1.252429830243136435e-02	6.387405585374902330e+03	8.907505136929368916e+01
2.000000000000000000e+01	-6.246144823237600896e+00	1.187972989780026155e-02	-6.262941170549702008e+00	1.240928239638516145e-02	6.355687718322399633e+03	8.806512027771948681e+01
2.100000000000000000e+01	-6.242305140760097792e+00	1.178111883213239092e-02	-6.258520584614199578e+00	1.223755751994841379e-02	6.326801633051297358e+03	8.741369440695748949e+01
2.200000000000000000e+01	-6.238644400987501726e+00	1.162232136937751438e-02	-6.254225666899303704e+00	1.211909527705255611e-02	6.297735781052200764e+03	8.597435347213132673e+01
2.300000000000000000e+01	-6.236103606486502748e+00	1.155927739597556111e-02	-6.250701780629499105e+00	1.200234298194445201e-02	6.277577326961800281e+03	8.540410375305862090e+01
2.400000000000000000e+01	-6.233313775420498359e+00	1.165704672945758365e-02	-6.247766701269000578e+00	1.207065032228361520e-02	6.262236272273000395e+03	8.566361762365350785e+01
2.500000000000000000e+01	-6.230904367201503646e+00	1.186477811544947060e-02	-6.244885606047298587e+00	1.224870029187186994e-02	6.243870286188102000e+03	8.709420728505192244e+01
2.600000000000000000e+01	-6.229512825711102764e+00	1.194196707202678162e-02	-6.243055625993598312e+00	1.234109793739979546e-02	6.236030018555600691e+03	8.754233694037807822e+01
2.700000000000000000e+01	-6.228627010456602164e+00	1.199926243828328999e-02	-6.242095426654197254e+00	1.234154924916983087e-02	6.228757153724699492e+03	8.804569834274484208e+01
2.800000000000000000e+01	-6.228089894766998924e+00	1.202766743855581723e-02	-6.241241317123898291e+00	1.239570503390220388e-02	6.225205038858199259e+03	8.823793171628034315e+01
2.900000000000000000e+01	-6.227514951343299465e+00	1.206329785863771362e-02	-6.240033877380900762e+00	1.240712695662240725e-02	6.222327689879798527e+03	8.837265439083586216e+01
3.000000000000000000e+01	-6.226896363648899424e+00	1.212361031087125403e-02	-6.238487564950198738e+00	1.254787069477002713e-02	6.219142097100598221e+03	8.861237059098183977e+01
3.100000000000000000e+01	-6.226705046994401194e+00	1.211703522378826219e-02	-6.238074031042299517e+00	1.253058897791874647e-02	6.217689268870998603e+03	8.856575194009325003e+01
3.200000000000000000e+01	-6.226495905312198431e+00	1.210960093785633587e-02	-6.237860064119900017e+00	1.251957487440385174e-02	6.216162038077397483e+03	8.852073248124315796e+01
3.300000000000000000e+01	-6.226127260387200657e+00	1.209974559602690000e-02	-6.237483801747799816e+00	1.250436703316349686e-02	6.213705537940098111e+03	8.845114260973339526e+01
3.400000000000000000e+01	-6.224886766165000473e+00	1.210528682926269306e-02	-6.236114260819096700e+00	1.246959292037029543e-02	6.207600042289199337e+03	8.844403693578468051e+01
3.500000000000000000e+01	-6.223032427146000245e+00	1.223081281677634857e-02	-6.234189682171599856e+00	1.257094356826713930e-02	6.196801348367299397e+03	8.900632139602471682e+01
3.600000000000000000e+01	-6.221852403154399802e+00	1.234478521682796232e-02	-6.232984782011101288e+00	1.264358346685304571e-02	6.187208419982900523e+03	8.982991430023341195e+01
3.700000000000000000e+01	-6.221608307440698482e+00	1.236940816972144537e-02	-6.232701648852400744e+00	1.266623431382054091e-02	6.184688632759501161e+03	9.006731063172472318e+01
3.800000000000000000e+01	-6.221547738039500786e+00	1.236709283322385763e-02	-6.232631584666897595e+00	1.266240213974578234e-02	6.184253425662601330e+03	9.004009277449648607e+01
3.900000000000000000e+01	-6.221457005765901549e+00	1.236371959461752754e-02	-6.232371035435298801e+00	1.266080238825806684e-02	6.183706928366095781e+03	9.001172196797752179e+01
4.000000000000000000e+01	-6.221285868222500959e+00	1.236855936218920343e-02	-6.231932727565999031e+00	1.269415291526225162e-02	6.182548116240200216e+03	9.000352587181531305e+01
4.100000000000000000e+01	-6.221176273753401098e+00	1.236081676831192987e-02	-6.231807649677700844e+00	1.268618235981178698e-02	6.181910444877997179e+03	8.996102480899814680e+01
4.200000000000000000e+01	-6.221052489465299651e+00	1.235273104833481059e-02	-6.231663360795302253e+00	1.267741389855048771e-02	6.181248244814702048e+03	8.990648801279992597e+01
4.300000000000000000e+01	-6.220912828214197887e+00	1.234546508497501131e-02	-6.231509718638601925e+00	1.267071033747145005e-02	6.180293668908799191e+03	8.984913089587914214e+01
4.400000000000000000e+01	-6.220746779487400069e+00	1.233787573142932845e-02	-6.231293729285198424e+00	1.266299319532742870e-02	6.178913393025997721e+03	8.978552091883136654e+01
4.500000000000000000e+01	-6.220561326023602788e+00	1.233033796927373443e-02	-6.231102536732398889e+00	1.265615068370851137e-02	6.177552018823099388e+03	8.972458091355817089e+01
4.600000000000000000e+01	-6.220260772300500562e+00	1.232314409286875204e-02	-6.230820626967600084e+00	1.265081161738006166e-02	6.175964604644700557e+03	8.967385742982543206e+01
4.700000000000000000e+01	-6.219608347202803422e+00	1.233288608381809606e-02	-6.230167326289098639e+00	1.266348611713516772e-02	6.172754313599099078e+03	8.965915530047834636e+01
4.800000000000000000e+01	-6.218708995004800677e+00	1.239714625868137618e-02	-6.229268223315399311e+00	1.273072305382036765e-02	6.166887427788800778e+03	8.990630999927934397e+01
4.900000000000000000e+01	-6.218256446370300061e+00	1.244275951216552642e-02	-6.228783222038901002e+00	1.278287007330741742e-02	6.163173568328797955e+03	9.019231028147346763e+01
5.000000000000000000e+01	-6.218173056346198990e+00	1.244070853173295625e-02	-6.228686120827500616e+00	1.278504555324965278e-02	6.161696389613299289e+03	9.019472546721645756e+01
5.100000000000000000e+01	-6.218133856705802209e+00	1.243430939367788125e-02	-6.228642064769700504e+00	1.277875312599356661e-02	6.161211812744801136e+03	9.009444453057213309e+01
5.200000000000000000e+01	-6.218107058018202515e+00	1.243032563864768583e-02	-6.228618405907500488e+00	1.277557911100011233e-02	6.160863928785997814e+03	9.001388938453307276e+01
5.300000000000000000e+01	-6.218083969124000632e+00	1.242812394918684296e-02	-6.228590160037299484e+00	1.277185324344106906e-02	6.160645366460699734e+03	8.997980166088966314e+01
5.400000000000000000e+01	-6.218040017686901955e+00	1.242693087599195181e-02	-6.228546758346097612e+00	1.277060945110359072e-02	6.160366185734697865e+03	8.995584442364562960e+01
5.500000000000000000e+01	-6.217928916884098989e+00	1.242611960822246828e-02	-6.228441169433299507e+00	1.276269587557777793e-02	6.159617081430496910e+03	8.995541923675247631e+01
5.600000000000000000e+01	-6.217349588605201482e+00	1.243869982841640069e-02	-6.227823329157798682e+00	1.277044681108890044e-02	6.157521934569500445e+03	8.999120576606188138e+01
5.700000000000000000e+01	-6.216348529651201105e+00	1.252421599659542598e-02	-6.227027608878997533e+00	1.281833805389031612e-02	6.150713803739402465e+03	9.046219939968669621e+01
5.800000000000000000e+01	-6.216088210724796781e+00	1.255731772769707807e-02	-6.226559564578298733e+00	1.287419097353596428e-02	6.148339398727698608e+03	9.071921399699132849e+01
5.900000000000000000e+01	-6.216069553064298425e+00	1.255697351301535147e-02	-6.226542453666199961e+00	1.287267547030664615e-02	6.148059627451598317e+03	9.074822586711076156e+01
6.000000000000000000e+01	-6.216061874165100143e+00	1.255522338872900635e-02	-6.226532892365397309e+00	1.287045745111730158e-02	6.147964711015602006e+03	9.072478378011739153e+01
6.100000000000000000e+01	-6.216054940219498448e+00	1.255344167193739313e-02	-6.226524261864597953e+00	1.286844931388361410e-02	6.147826659530400320e+03	9.068033583324645974e+01
6.200000000000000000e+01	-6.216048583564403707e+00	1.255181611621032298e-02	-6.226516305644497429e+00	1.286663606549435721e-02	6.147703937947500890e+03	9.064203779929383131e+01
6.300000000000000000e+01	-6.216040956599502287e+00	1.255025778676497131e-02	-6.226503538332999632e+00	1.286482281752159527e-02	6.147600501101101145e+03	9.060744969148313999e+01
6.400000000000000000e+01	-6.216032134560901312e+00	1.254897853092095707e-02	-6.226491953589199824e+00	1.286342389361093928e-02	6.147489399526800298e+03	9.057533764486717587e+01
6.500000000000000000e+01	-6.216015584530802052e+00	1.254761928163437845e-02	-6.226469939575402179e+00	1.286158557610634148e-02	6.147369902225200349e+03	9.054955257674299673e+01
6.600000000000000000e+01	-6.215976325657601720e+00	1.254585138378343581e-02	-6.226429725189099429e+00	1.285969657244233864e-02	6.147146055629900729e+03	9.053500782660248092e+01
6.700000000000000000e+01	-6.215855033182998923e+00	1.254250773677365038e-02	-6.226310009296801340e+00	1.285653929619795868e-02	6.146499604509896926e+03	9.051022337173795052e+01
6.800000000000000000e+01	-6.215515326617699898e+00	1.254010008178052006e-02	-6.226014847098898741e+00	1.285413986705706037e-02	6.144796193442701224e+03	9.049183364956348896e+01
6.900000000000000000e+01	-6.214830279729499196e+00	1.256307693346599488e-02	-6.225445204612701566e+00	1.286898166720897886e-02	6.140632941942500111e+03	9.060762158868655547e+01
7.000000000000000000e+01	-6.214070748228198937e+00	1.263164761466764943e-02	-6.224658837582401461e+00	1.293040503103304838e-02	6.135817467834899617e+03	9.097985747938618317e+01
7.100000000000000000e+01	-6.213766163161800193e+00	1.267163340656677836e-02	-6.224245444194500543e+00	1.298144746428920790e-02	6.133535731802599003e+03	9.123778206068928398e+01
7.200000000000000000e+01	-6.213736936800001054e+00	1.267574401675810626e-02	-6.224172614428897354e+00	1.299164654127489549e-02	6.132993769336899277e+03	9.130197314632958694e+01
7.300000000000000000e+01	-6.213736265387699298e+00	1.267576890545813947e-02	-6.224171571485799248e+00	1.299157713261378001e-02	6.132974908084100207e+03	9.129775890920413417e+01
7.400000000000000000e+01	-6.213736106752298483e+00	1.267573458944964634e-02	-6.224171182537299174e+00	1.299152376192534708e-02	6.132962612839099165e+03	9.129442510449942461e+01
7.500000000000000000e+01	-6.213735976785399906e+00	1.267570410301748461e-02	-6.224170813036900007e+00	1.299145874103410300e-02	6.132949842853699920e+03	9.129130933734906250e+01
7.600000000000000000e+01	-6.213735760283698006e+00	1.267566217024121422e-02	-6.224170345681202754e+00	1.299138287081216467e-02	6.132930551160300638e+03	9.128678833639909840e+01
7.700000000000000000e+01	-6.213735624519199696e+00	1.267563335459026899e-02	-6.224169928380502093e+00	1.299131589913970694e-02	6.132913279938699816e+03	9.128298315378762595e+01
7.800000000000000000e+01	-6.213735482099496998e+00	1.267560462782465515e-02	-6.224169510974701502e+00	1.299125001603377606e-02	6.132891960307199042e+03	9.127872287210759339e+01
7.900000000000000000e+01	-6.213735313852198239e+00	1.267557288893066472e-02	-6.224168949427402175e+00	1.299116446598806360e-02	6.132871844083299038e+03	9.127480966348079505e+01
8.000000000000000000e+01	-6.213735069576798331e+00	1.267553020718372413e-02	-6.224168217939899606e+00	1.299105519757275985e-02	6.132854332296101347e+03	9.127144491644868651e+01
8.100000000000000000e+01	-6.213734829137300686e+00	1.267548907014444046e-02	-6.224167565832501303e+00	1.299095721434962922e-02	6.132837704937598573e+03	9.126832346993481337e+01
8.200000000000000000e+01	-6.213734482716199992e+00	1.267543303510672639e-02	-6.224166349455001246e+00	1.299077882571820532e-02	6.132814123371499591e+03	9.126417967522773722e+01
8.300000000000000000e+01	-6.213734035083298579e+00	1.267536264733306293e-02	-6.224165306261800090e+00	1.299062390576507207e-02	6.132789955866798664e+03	9.126001612447531386e+01
8.400000000000000000e+01	-6.213733335409798109e+00	1.267525562396194447e-02	-6.224163923773101459e+00	1.299041889644503636e-02	6.132742197692298760e+03	9.125216856944726374e+01
8.500000000000000000e+01	-6.213732087832498863e+00	1.267506837267962962e-02	-6.224162069894601856e+00	1.299014132367478855e-02	6.132699929319700459e+03	9.124525711448733034e+01
8.600000000000000000e+01	-6.213729736786701707e+00	1.267471930761897812e-02	-6.224159294739401105e+00	1.298972442957845030e-02	6.132656763158500326e+03	9.123823685060374089e+01
8.700000000000000000e+01	-6.213724232776598022e+00	1.267390732620843688e-02	-6.224151804140901412e+00	1.298859856761051292e-02	6.132601572760601812e+03	9.122936904249723966e+01
8.800000000000000000e+01	-6.213711860078100280e+00	1.267209614535890795e-02	-6.224139762627001637e+00	1.298679331435091330e-02	6.132464951805800411e+03	9.120784356940092152e+01
8.900000000000000000e+01	-6.213668580794201368e+00	1.266584716433018752e-02	-6.224088591961901784e+00	1.297920561645579153e-02	6.132091798666901013e+03	9.115032678657374277e+01
9.000000000000000000e+01	-6.213521564658698537e+00	1.264571201720558757e-02	-6.223947671988301344e+00	1.295931420227136588e-02	6.131114751474499826e+03	9.100681022489452232e+01
9.100000000000000000e+01	-6.213058831992598563e+00	1.259321822293398875e-02	-6.223486285351501834e+00	1.290460081129556937e-02	6.128023978979500498e+03	9.062005851374510712e+01
9.200000000000000000e+01	-6.212395445020899132e+00	1.254709258399654484e-02	-6.222878557597401716e+00	1.285722167496826732e-02	6.122697630733999176e+03	9.019559621932233995e+01
9.300000000000000000e+01	-6.212113235112997955e+00	1.253796387736783556e-02	-6.222547113856300882e+00	1.284330699074571515e-02	6.119728955398500148e+03	9.009311800839184059e+01
9.400000000000000000e+01	-6.212089345474596236e+00	1.253748552097609659e-02	-6.222524621557202984e+00	1.284266444017032570e-02	6.119020108060699386e+03	9.008257793483039677e+01
9.500000000000000000e+01	-6.212089363154396970e+00	1.253749321245517176e-02	-6.222523676152602157e+00	1.284263297294792328e-02	6.118990196192499752e+03	9.008168004021571562e+01
9.600000000000000000e+01	-6.212090123924299156e+00	1.253751451132802987e-02	-6.222523478616402315e+00	1.284262442421597525e-02	6.118974033601798510e+03	9.008108565531421164e+01
9.700000000000000000e+01	-6.212090649781998764e+00	1.253751637915377984e-02	-6.222523269981202532e+00	1.284260434131160103e-02	6.118963987220298804e+03	9.008083408099115275e+01
9.800000000000000000e+01	-6.212091054917697086e+00	1.253751982321244483e-02	-6.222523146363601931e+00	1.284259158450690164e-02	6.118952499748299488e+03	9.007984714400188864e+01
9.900000000000000000e+01	-6.212091343028998125e+00	1.253752219383661402e-02	-6.222523069042101618e+00	1.284258295873343982e-02	6.118946639890700681e+03	9.007946659711151938e+01
1.000000000000000000e+02	-6.212091544147797073e+00	1.253752392311375044e-02	-6.222523016604801782e+00	1.284257696559626058e-02	6.118940965236999546e+03	9.007891739500389860e+01


==> figs/BIRCH_GMM_estimated_2_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-7.083709749899999686e+00	-9.427985760189999453e+00	1.262585357629999999e+04
1.000000000000000000e+00	-6.966303585690000411e+00	-9.258237247360000310e+00	3.623500203139999940e+04
2.000000000000000000e+00	-6.947222690080000262e+00	-8.857631339090000111e+00	3.020380980160000036e+04
3.000000000000000000e+00	-6.887773847490000101e+00	-8.404616857240000627e+00	2.600939698819999830e+04
4.000000000000000000e+00	-6.853686808189999979e+00	-8.019138084899999797e+00	2.076670913099999962e+04
5.000000000000000000e+00	-6.807453870759999859e+00	-7.676828267520000360e+00	1.631189354749999984e+04
6.000000000000000000e+00	-6.773172773229999777e+00	-7.340787010489999709e+00	1.454278311530000065e+04
7.000000000000000000e+00	-6.743841457890000335e+00	-7.090004485089999697e+00	1.297582849700000043e+04
8.000000000000000000e+00	-6.694094475390000021e+00	-6.903786110399999565e+00	1.123843339379999998e+04
9.000000000000000000e+00	-6.586702865140000362e+00	-6.702917258630000319e+00	9.194949414639999304e+03
1.000000000000000000e+01	-6.400378468639999596e+00	-6.476238668159999712e+00	7.130484159169999657e+03
1.100000000000000000e+01	-6.266194177200000048e+00	-6.329809248780000175e+00	6.326844466990000001e+03
1.200000000000000000e+01	-6.220809952229999773e+00	-6.286121786839999892e+00	6.063349269870000171e+03
1.300000000000000000e+01	-6.151186525359999990e+00	-6.186439759179999776e+00	5.820832256419999794e+03
1.400000000000000000e+01	-6.061403623270000374e+00	-6.089174228250000098e+00	5.257366068850000374e+03
1.500000000000000000e+01	-6.030056047190000434e+00	-6.039523524789999875e+00	4.913706900629999836e+03
1.600000000000000000e+01	-6.029200227419999614e+00	-6.031860569800000071e+00	4.899902334329999576e+03
1.700000000000000000e+01	-6.029191532059999581e+00	-6.031852263990000296e+00	4.899970665869999721e+03
1.800000000000000000e+01	-6.029146098970000089e+00	-6.029525560219999747e+00	4.899830707570000413e+03
1.900000000000000000e+01	-6.029145972350000271e+00	-6.029525514850000434e+00	4.899834843460000229e+03
2.000000000000000000e+01	-6.029145969029999996e+00	-6.029525514010000364e+00	4.899835417020000023e+03
2.100000000000000000e+01	-6.029145968779999976e+00	-6.029525513990000363e+00	4.899835513320000246e+03
2.200000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835530180000205e+03
2.300000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533149999719e+03
2.400000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533669999677e+03
2.500000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533759999635e+03
2.600000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
2.700000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
2.800000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
2.900000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
3.000000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
3.100000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
3.200000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
3.300000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
3.400000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
3.500000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
3.600000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
3.700000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
3.800000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
3.900000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
4.000000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
4.100000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
4.200000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
4.300000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
4.400000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
4.500000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
4.600000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
4.700000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
4.800000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
4.900000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
5.000000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
5.100000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
5.200000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
5.300000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
5.400000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
5.500000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
5.600000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
5.700000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
5.800000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
5.900000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
6.000000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
6.100000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
6.200000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
6.300000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
6.400000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
6.500000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
6.600000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
6.700000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
6.800000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
6.900000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
7.000000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
7.100000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
7.200000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
7.300000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
7.400000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
7.500000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
7.600000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
7.700000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
7.800000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
7.900000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
8.000000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
8.100000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
8.200000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
8.300000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
8.400000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
8.500000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
8.600000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
8.700000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
8.800000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
8.900000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
9.000000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
9.100000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
9.200000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
9.300000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
9.400000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
9.500000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
9.600000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
9.700000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
9.800000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
9.900000000000000000e+01	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03
1.000000000000000000e+02	-6.029145968739999972e+00	-6.029525513990000363e+00	4.899835533780000333e+03


==> figs/BIRCH_GMM_estimated_5.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-6.877109064367400215e+00	3.836530788234169230e-03	-7.618223612813203260e+00	3.700173138389012233e-03	1.432454796426309986e+04	2.051172801425253169e+02
1.000000000000000000e+00	-6.765379041229498291e+00	1.954702422667775781e-03	-7.507689674356997855e+00	1.853242206355303675e-03	1.223030692466199798e+04	1.659646028166409053e+02
2.000000000000000000e+00	-6.723992804448902127e+00	2.545789149413207192e-03	-6.759324414422602345e+00	3.077709104667752851e-03	1.095692006788499930e+04	1.420092004111122606e+02
3.000000000000000000e+00	-6.678114990264901962e+00	4.631272271242057106e-03	-6.682122457288500073e+00	4.815508938843665598e-03	1.015411293873600152e+04	1.443827761525091091e+02
4.000000000000000000e+00	-6.611614278426501734e+00	8.261015085127729543e-03	-6.613114399787499487e+00	8.379269122747234205e-03	9.339230028676094662e+03	1.423720943668890015e+02
5.000000000000000000e+00	-6.529725487236000880e+00	1.149307300934181847e-02	-6.530279659261400305e+00	1.155452478149170299e-02	8.619056736202897810e+03	1.332315829891532530e+02
6.000000000000000000e+00	-6.457514095275301180e+00	1.252584865586422146e-02	-6.457704892472698965e+00	1.255347991975801214e-02	8.073786956596196433e+03	1.216901277184189638e+02
7.000000000000000000e+00	-6.406445086904200004e+00	1.231642413497283442e-02	-6.406505880828794908e+00	1.232624432142506374e-02	7.675637399333504618e+03	1.100779810756595225e+02
8.000000000000000000e+00	-6.372762517490401457e+00	1.189511847791254427e-02	-6.372778094049299291e+00	1.189763320212687374e-02	7.400619453301299473e+03	1.029068103981566367e+02
9.000000000000000000e+00	-6.351818726013996219e+00	1.173129812731898633e-02	-6.351823284365599065e+00	1.173200474464157310e-02	7.234034453691300769e+03	9.936421439555439861e+01
1.000000000000000000e+01	-6.337791549139900837e+00	1.164034160737429519e-02	-6.337793574327096557e+00	1.164062269395001355e-02	7.119442841044598026e+03	9.651073489864278088e+01
1.100000000000000000e+01	-6.327239798066099041e+00	1.149843799575687650e-02	-6.327241063359696938e+00	1.149860096864508026e-02	7.037988727824299531e+03	9.482310618836670812e+01
1.200000000000000000e+01	-6.316815676970598759e+00	1.153408285903858091e-02	-6.316816626718498640e+00	1.153419411122220788e-02	6.960445788956098113e+03	9.447283419438552698e+01
1.300000000000000000e+01	-6.309485773880499693e+00	1.149483091795195852e-02	-6.309486576428100513e+00	1.149492473532269868e-02	6.895166295198199805e+03	9.390813746441574494e+01
1.400000000000000000e+01	-6.304807688240398278e+00	1.144832610379274349e-02	-6.304808408944100329e+00	1.144841141052204206e-02	6.857517221740297828e+03	9.310810350812130309e+01
1.500000000000000000e+01	-6.301328400194099899e+00	1.153871540556298397e-02	-6.301329084249997159e+00	1.153879721579096143e-02	6.830319021757700284e+03	9.344804754069909336e+01
1.600000000000000000e+01	-6.298401764611001319e+00	1.158015824617428073e-02	-6.298402433567799719e+00	1.158023898372526235e-02	6.810692963207698995e+03	9.373602489723781162e+01
1.700000000000000000e+01	-6.295443074362798264e+00	1.172853984585049518e-02	-6.295443730454601372e+00	1.172861966508468787e-02	6.789247856237796441e+03	9.465853957104522465e+01
1.800000000000000000e+01	-6.293578817363200351e+00	1.174075095099768110e-02	-6.293579456461299237e+00	1.174083007380139973e-02	6.774396141865899153e+03	9.505242289424371904e+01
1.900000000000000000e+01	-6.291668168816898721e+00	1.169832671458451157e-02	-6.291668798778898619e+00	1.169840605278304330e-02	6.759808145590298409e+03	9.471974411929264193e+01
2.000000000000000000e+01	-6.290071588633997735e+00	1.168105211501312482e-02	-6.290072212857900524e+00	1.168113219259839936e-02	6.747720192030197722e+03	9.474352827499572527e+01
2.100000000000000000e+01	-6.287944857377300245e+00	1.170801582437559080e-02	-6.287945475422499264e+00	1.170809645154325708e-02	6.735240545530196869e+03	9.475211266217502271e+01
2.200000000000000000e+01	-6.285745587999299389e+00	1.188767523558315747e-02	-6.285746203498399964e+00	1.188775571023586650e-02	6.717772419802699915e+03	9.579190312247223460e+01
2.300000000000000000e+01	-6.284724265513700558e+00	1.197645222614183817e-02	-6.284724880452301043e+00	1.197653261995445043e-02	6.711161178986499181e+03	9.639441138548492916e+01
2.400000000000000000e+01	-6.283636532562000276e+00	1.212255449913394317e-02	-6.283637147701499615e+00	1.212263442235491859e-02	6.704213498819296547e+03	9.722010049999735770e+01
2.500000000000000000e+01	-6.283344728803500701e+00	1.215104205551280521e-02	-6.283345344144099620e+00	1.215112194713494943e-02	6.701639162469698022e+03	9.753792282309260031e+01
2.600000000000000000e+01	-6.283214179693699997e+00	1.214747007193098423e-02	-6.283214795187201496e+00	1.214755003400746873e-02	6.700735245308601407e+03	9.750677706377726395e+01
2.700000000000000000e+01	-6.283088663631900772e+00	1.214320587127360428e-02	-6.283089279223401213e+00	1.214328590309663239e-02	6.699840894683899933e+03	9.745305065645852949e+01
2.800000000000000000e+01	-6.282966966501800421e+00	1.213903134693085188e-02	-6.282967582230401860e+00	1.213911145682836437e-02	6.699086103094199643e+03	9.743363448566651641e+01
2.900000000000000000e+01	-6.282852902456800948e+00	1.213498401872972580e-02	-6.282853518309702068e+00	1.213506420609327535e-02	6.698442407267597446e+03	9.740946990347086398e+01
3.000000000000000000e+01	-6.282744654360296721e+00	1.213118413836226060e-02	-6.282745270179699304e+00	1.213126438347130950e-02	6.697414952973801519e+03	9.736562787914766659e+01
3.100000000000000000e+01	-6.282632945727098850e+00	1.212765349521029677e-02	-6.282633561405898348e+00	1.212773378936582783e-02	6.696582865983899865e+03	9.733850169594133206e+01
3.200000000000000000e+01	-6.282503187895900787e+00	1.212427320936905820e-02	-6.282503803229896100e+00	1.212435353860676600e-02	6.695663780381300057e+03	9.732084675502319726e+01
3.300000000000000000e+01	-6.282335826485000219e+00	1.212034505304322198e-02	-6.282336441145998762e+00	1.212042539454326676e-02	6.694282987783700264e+03	9.729695529490858519e+01
3.400000000000000000e+01	-6.282076237264600849e+00	1.211182543001400672e-02	-6.282076850273199398e+00	1.211190571173497918e-02	6.692342080564900243e+03	9.725047148558573440e+01
3.500000000000000000e+01	-6.281480485221798915e+00	1.208807447575799450e-02	-6.281481095599696474e+00	1.208815472850347308e-02	6.688727552830297100e+03	9.711561280368020732e+01
3.600000000000000000e+01	-6.280299246318600481e+00	1.208749161462985625e-02	-6.280299852835298680e+00	1.208757193507167815e-02	6.680949157874199955e+03	9.704464407913864932e+01
3.700000000000000000e+01	-6.279079226798800484e+00	1.218154919658646571e-02	-6.279079830240601900e+00	1.218162931731099977e-02	6.672044429070298065e+03	9.740160609382721191e+01
3.800000000000000000e+01	-6.278383807729599475e+00	1.227885973376486792e-02	-6.278384409744099059e+00	1.227893957383450509e-02	6.666258667952799442e+03	9.802007503339375205e+01
3.900000000000000000e+01	-6.278220047257701886e+00	1.228936265290902358e-02	-6.278220648477698340e+00	1.228944239909866669e-02	6.664127001756196478e+03	9.819273683649232964e+01
4.000000000000000000e+01	-6.278137980390500417e+00	1.228580497905330630e-02	-6.278138581081699421e+00	1.228588472703184137e-02	6.663259836874801294e+03	9.817049206125800254e+01
4.100000000000000000e+01	-6.278062607352397073e+00	1.228248247026377318e-02	-6.278063207648301614e+00	1.228256223282234681e-02	6.662758892396398551e+03	9.815056457401229295e+01
4.200000000000000000e+01	-6.277991770604599786e+00	1.227981802440750343e-02	-6.277992370577997860e+00	1.227989780656247448e-02	6.661880230378599663e+03	9.812310449024383274e+01
4.300000000000000000e+01	-6.277925346793003847e+00	1.227822734900794674e-02	-6.277925946495501286e+00	1.227830715084902817e-02	6.661213786117498785e+03	9.811529996013686628e+01
4.400000000000000000e+01	-6.277856064387600910e+00	1.227812949239730222e-02	-6.277856663883498278e+00	1.227820931487768816e-02	6.660586641943301402e+03	9.811994870624268117e+01
4.500000000000000000e+01	-6.277750294150199473e+00	1.228067350861076004e-02	-6.277750893480200212e+00	1.228075335851307529e-02	6.660011795072597124e+03	9.813297206657179572e+01
4.600000000000000000e+01	-6.277473351348699104e+00	1.229407040971451995e-02	-6.277473950556600180e+00	1.229415030391838200e-02	6.658596226531695720e+03	9.820809391636551311e+01
4.700000000000000000e+01	-6.276712683936001014e+00	1.236309983033642007e-02	-6.276713283080598949e+00	1.236317964112248688e-02	6.655055258211700675e+03	9.849483158128697369e+01
4.800000000000000000e+01	-6.275912419092703587e+00	1.248300402564672673e-02	-6.275913018118298048e+00	1.248308346179567707e-02	6.649565636998600894e+03	9.917642929109339889e+01
4.900000000000000000e+01	-6.275723897415598884e+00	1.251608156979101480e-02	-6.275724496394100349e+00	1.251616088871315181e-02	6.647248954828296519e+03	9.954422395651208433e+01
5.000000000000000000e+01	-6.275707864088799326e+00	1.251698388756876043e-02	-6.275708463036798079e+00	1.251706320969273901e-02	6.647042709344198556e+03	9.956999351212252236e+01
5.100000000000000000e+01	-6.275698763256903234e+00	1.251704187259064516e-02	-6.275699362172597162e+00	1.251712119972810990e-02	6.646958856670495152e+03	9.957742341835248112e+01
5.200000000000000000e+01	-6.275691962600797424e+00	1.251705060144508129e-02	-6.275692561495300303e+00	1.251712993263876320e-02	6.646867004155398718e+03	9.958392617275357850e+01
5.300000000000000000e+01	-6.275686783207097719e+00	1.251702835295815872e-02	-6.275687382084297106e+00	1.251710768775365044e-02	6.646821442999997998e+03	9.958790283443666169e+01
5.400000000000000000e+01	-6.275682698643200830e+00	1.251698490874079452e-02	-6.275683297459299759e+00	1.251706424193640109e-02	6.646784666107898374e+03	9.959340474301430390e+01
5.500000000000000000e+01	-6.275679324630000444e+00	1.251692721107056615e-02	-6.275679923423899353e+00	1.251700654616800558e-02	6.646741512011400118e+03	9.959902313296899479e+01
5.600000000000000000e+01	-6.275676390731397269e+00	1.251685974892992326e-02	-6.275676989507799064e+00	1.251693908601244319e-02	6.646692566747397905e+03	9.960335545067449914e+01
5.700000000000000000e+01	-6.275673697887998337e+00	1.251678573969210173e-02	-6.275674296642499428e+00	1.251686507832350248e-02	6.646636500157601404e+03	9.960784360351269129e+01
5.800000000000000000e+01	-6.275671076004301518e+00	1.251670858564930301e-02	-6.275671674725693983e+00	1.251678792551197926e-02	6.646548920541396001e+03	9.961019892769044759e+01
5.900000000000000000e+01	-6.275668337384900042e+00	1.251663367583315256e-02	-6.275668936068298898e+00	1.251671301649401324e-02	6.646460223692201907e+03	9.961453708256144068e+01
6.000000000000000000e+01	-6.275665211282702494e+00	1.251657097017782813e-02	-6.275665809920698557e+00	1.251665031153461824e-02	6.646331423415598692e+03	9.961808244032201287e+01
6.100000000000000000e+01	-6.275661236356899764e+00	1.251653910383543691e-02	-6.275661834944895823e+00	1.251661844587141637e-02	6.646189783014099703e+03	9.962404770724515402e+01
6.200000000000000000e+01	-6.275655567584502492e+00	1.251657260180103447e-02	-6.275656166114298884e+00	1.251665194424783634e-02	6.645990069186102119e+03	9.962912986069369481e+01
6.300000000000000000e+01	-6.275646514502101425e+00	1.251673958799846310e-02	-6.275647112971395991e+00	1.251681893181211258e-02	6.645772594964601012e+03	9.963431671807188650e+01
6.400000000000000000e+01	-6.275629784188100579e+00	1.251721258255876143e-02	-6.275630382599698187e+00	1.251729192918214426e-02	6.645509187782895424e+03	9.964276510944402787e+01
6.500000000000000000e+01	-6.275590489636001301e+00	1.251862199462614941e-02	-6.275591087968898307e+00	1.251870134890930610e-02	6.645110775923600158e+03	9.966048872380453361e+01
6.600000000000000000e+01	-6.275459299834203364e+00	1.252451819480409310e-02	-6.275459898156298344e+00	1.252459756703602767e-02	6.644428751274197566e+03	9.969588482897512449e+01
6.700000000000000000e+01	-6.274852779645402556e+00	1.256967726021979495e-02	-6.274853377710299718e+00	1.256975663649298122e-02	6.642217007709697100e+03	9.984702249641330241e+01
6.800000000000000000e+01	-6.273824335386102291e+00	1.271109367867053787e-02	-6.273824935502095634e+00	1.271117226909540890e-02	6.635351959343499402e+03	1.006175377577815908e+02
6.900000000000000000e+01	-6.273628105509700070e+00	1.274616562648344352e-02	-6.273628703341299406e+00	1.274624448099416496e-02	6.632842723537295569e+03	1.009976828972345970e+02
7.000000000000000000e+01	-6.273609571188899281e+00	1.274767506823277184e-02	-6.273610168951799793e+00	1.274775391641586909e-02	6.632444773924096808e+03	1.010384962102678230e+02
7.100000000000000000e+01	-6.273582752300898235e+00	1.274861371802225515e-02	-6.273583349978297363e+00	1.274869256590394941e-02	6.632202458127504542e+03	1.010470305821384613e+02
7.200000000000000000e+01	-6.273518041183500316e+00	1.275113964893110144e-02	-6.273518638765796851e+00	1.275121850238799225e-02	6.631888590878295872e+03	1.010582358050468912e+02
7.300000000000000000e+01	-6.273336312225900713e+00	1.276004669776004130e-02	-6.273336909694602781e+00	1.276012556797265739e-02	6.631214175782399252e+03	1.010915752394199814e+02
7.400000000000000000e+01	-6.272834690635999522e+00	1.279792622542629509e-02	-6.272835287924898751e+00	1.279800508228531343e-02	6.629007766862802782e+03	1.012449660991130713e+02
7.500000000000000000e+01	-6.272017853888400829e+00	1.290074113875529574e-02	-6.272018450974197634e+00	1.290081972977479528e-02	6.624221017845599818e+03	1.017420027797012381e+02
7.600000000000000000e+01	-6.271636942859896813e+00	1.296573451227797658e-02	-6.271637539724098431e+00	1.296581286542871671e-02	6.620658123835699371e+03	1.022458083721394644e+02
7.700000000000000000e+01	-6.271611158358898486e+00	1.297036823136899809e-02	-6.271611754913098302e+00	1.297044653638991865e-02	6.619959014627299439e+03	1.023445744925309810e+02
7.800000000000000000e+01	-6.271610154210000232e+00	1.297036299524826318e-02	-6.271610750428396663e+00	1.297044126585674209e-02	6.619873718069499773e+03	1.023413219916581625e+02
7.900000000000000000e+01	-6.271609286764396884e+00	1.297029149179330411e-02	-6.271609882521597790e+00	1.297036971521028058e-02	6.619794076021000365e+03	1.023361706651690781e+02
8.000000000000000000e+01	-6.271608227611601194e+00	1.297020068910270142e-02	-6.271608822820602391e+00	1.297027885647623023e-02	6.619709506811198480e+03	1.023312662801462807e+02
8.100000000000000000e+01	-6.271606891810199258e+00	1.297008400687529872e-02	-6.271607486432502654e+00	1.297016211431309927e-02	6.619624654165000720e+03	1.023264110794851547e+02
8.200000000000000000e+01	-6.271605140723299776e+00	1.296992838794414418e-02	-6.271605734632401230e+00	1.297000642264539358e-02	6.619528527997699712e+03	1.023205236515507011e+02
8.300000000000000000e+01	-6.271602710419298177e+00	1.296970848397222334e-02	-6.271603303510797645e+00	1.296978643557668807e-02	6.619416065593599342e+03	1.023133228879113972e+02
8.400000000000000000e+01	-6.271599042377098421e+00	1.296936986754918843e-02	-6.271599634598898909e+00	1.296944773154977068e-02	6.619280729860100109e+03	1.023046727083138023e+02
8.500000000000000000e+01	-6.271592794559100348e+00	1.296878046717402956e-02	-6.271593385834299816e+00	1.296885823730003010e-02	6.619148682270199060e+03	1.022964324725806193e+02
8.600000000000000000e+01	-6.271580183676000786e+00	1.296756733291186056e-02	-6.271580773904097406e+00	1.296764500312061474e-02	6.619004488419701374e+03	1.022872641546892680e+02
8.700000000000000000e+01	-6.271548365634999733e+00	1.296448502667249883e-02	-6.271548954517999874e+00	1.296456258038803863e-02	6.618786549743002070e+03	1.022723730289199580e+02
8.800000000000000000e+01	-6.271446012783898460e+00	1.295491479522017063e-02	-6.271446600167901231e+00	1.295499227078444372e-02	6.618212495815499096e+03	1.022270450390397798e+02
8.900000000000000000e+01	-6.271091608639197901e+00	1.292758784571395626e-02	-6.271092194711100909e+00	1.292766544099805889e-02	6.616300866436900833e+03	1.020852536308474470e+02
9.000000000000000000e+01	-6.270419996128300255e+00	1.290182127681654620e-02	-6.270420582158700462e+00	1.290189916939438707e-02	6.610792447958399862e+03	1.018651965351052411e+02
9.100000000000000000e+01	-6.270103812363199580e+00	1.290169682158932504e-02	-6.270104395573998346e+00	1.290177481634492695e-02	6.606964758284898380e+03	1.018815037745721241e+02
9.200000000000000000e+01	-6.270058095541400256e+00	1.290285578780609420e-02	-6.270058678442500089e+00	1.290293380341871708e-02	6.606392343833402265e+03	1.019005005299351012e+02
9.300000000000000000e+01	-6.269948909228300948e+00	1.290743391446951341e-02	-6.269949492057597773e+00	1.290751195673193151e-02	6.606073796411301373e+03	1.019179993701083902e+02
9.400000000000000000e+01	-6.269436673398499416e+00	1.294114019017706708e-02	-6.269437256164600569e+00	1.294121826399178242e-02	6.603944008929300253e+03	1.020578653096871449e+02
9.500000000000000000e+01	-6.268494150489500427e+00	1.305502506952762806e-02	-6.268494733303898947e+00	1.305510287714014596e-02	6.599053322556101193e+03	1.025431292050157879e+02
9.600000000000000000e+01	-6.268146406058697551e+00	1.311373718915836116e-02	-6.268146988808698694e+00	1.311381481879516156e-02	6.594762627190998501e+03	1.031555823368787230e+02
9.700000000000000000e+01	-6.268137795468999407e+00	1.311530018545474172e-02	-6.268138378239098252e+00	1.311537781251350711e-02	6.594612279873497755e+03	1.031799805280143403e+02
9.800000000000000000e+01	-6.268137689568000326e+00	1.311531647779602162e-02	-6.268138272359399465e+00	1.311539410726969557e-02	6.594606298155800687e+03	1.031808003075719000e+02
9.900000000000000000e+01	-6.268137674742000343e+00	1.311531644765463224e-02	-6.268138257555498249e+00	1.311539407960773430e-02	6.594600647704501171e+03	1.031815867435180252e+02
1.000000000000000000e+02	-6.268137662165198520e+00	1.311531624369379964e-02	-6.268138244998798569e+00	1.311539387800087983e-02	6.594595139546601786e+03	1.031823658909459027e+02


==> figs/BIRCH_GMM_estimated_5_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-6.901419151269999830e+00	-7.631045751360000295e+00	1.540609020989999954e+04
1.000000000000000000e+00	-6.754999387179999815e+00	-7.517654125680000021e+00	1.079193827590000001e+04
2.000000000000000000e+00	-6.703484943200000323e+00	-6.743987296550000288e+00	9.164052828480000244e+03
3.000000000000000000e+00	-6.625849534670000374e+00	-6.627873526390000158e+00	7.901131893669999954e+03
4.000000000000000000e+00	-6.480874674349999864e+00	-6.481076875530000336e+00	6.852683189540000058e+03
5.000000000000000000e+00	-6.303204132730000353e+00	-6.303207114720000170e+00	6.352820065910000267e+03
6.000000000000000000e+00	-6.242810266480000259e+00	-6.242810355849999659e+00	6.229335812409999562e+03
7.000000000000000000e+00	-6.236662355160000004e+00	-6.236662375249999890e+00	6.208137980190000235e+03
8.000000000000000000e+00	-6.233184873479999943e+00	-6.233184891369999647e+00	6.183696605520000048e+03
9.000000000000000000e+00	-6.230042387110000135e+00	-6.230042406179999936e+00	6.166350934619999862e+03
1.000000000000000000e+01	-6.227932774680000172e+00	-6.227932795290000101e+00	6.156696042939999643e+03
1.100000000000000000e+01	-6.226822055929999600e+00	-6.226822078839999719e+00	6.148311801699999705e+03
1.200000000000000000e+01	-6.226267176660000402e+00	-6.226267201879999824e+00	6.148530997240000033e+03
1.300000000000000000e+01	-6.225976008670000006e+00	-6.225976035859999591e+00	6.149099441690000276e+03
1.400000000000000000e+01	-6.225812769630000076e+00	-6.225812798669999815e+00	6.149804301680000208e+03
1.500000000000000000e+01	-6.225715648399999580e+00	-6.225715679050000340e+00	6.151908156909999889e+03
1.600000000000000000e+01	-6.225654877980000279e+00	-6.225654910010000265e+00	6.154139769090000300e+03
1.700000000000000000e+01	-6.225615176999999889e+00	-6.225615210169999969e+00	6.156206264800000099e+03
1.800000000000000000e+01	-6.225588231159999708e+00	-6.225588265289999867e+00	6.157619801019999613e+03
1.900000000000000000e+01	-6.225569283539999610e+00	-6.225569318499999838e+00	6.158886670599999889e+03
2.000000000000000000e+01	-6.225555495000000050e+00	-6.225555530610000332e+00	6.159438944589999664e+03
2.100000000000000000e+01	-6.225545111509999785e+00	-6.225545147690000114e+00	6.159799582270000428e+03
2.200000000000000000e+01	-6.225537018949999890e+00	-6.225537055550000254e+00	6.160089597969999886e+03
2.300000000000000000e+01	-6.225530494130000037e+00	-6.225530531090000430e+00	6.159949009490000208e+03
2.400000000000000000e+01	-6.225525059429999786e+00	-6.225525096690000204e+00	6.159769479040000078e+03
2.500000000000000000e+01	-6.225520395120000217e+00	-6.225520432629999767e+00	6.159389332009999634e+03
2.600000000000000000e+01	-6.225516284940000311e+00	-6.225516322659999879e+00	6.159022721569999703e+03
2.700000000000000000e+01	-6.225512581330000295e+00	-6.225512619229999878e+00	6.158629533649999757e+03
2.800000000000000000e+01	-6.225509183009999781e+00	-6.225509221060000264e+00	6.158134783069999685e+03
2.900000000000000000e+01	-6.225506020010000086e+00	-6.225506058189999692e+00	6.157650568879999810e+03
3.000000000000000000e+01	-6.225503043799999858e+00	-6.225503082100000363e+00	6.157135958830000163e+03
3.100000000000000000e+01	-6.225500220499999848e+00	-6.225500258910000362e+00	6.156623327280000012e+03
3.200000000000000000e+01	-6.225497526269999859e+00	-6.225497564790000382e+00	6.155983811080000123e+03
3.300000000000000000e+01	-6.225494944130000263e+00	-6.225494982719999904e+00	6.155397624909999649e+03
3.400000000000000000e+01	-6.225492461750000039e+00	-6.225492500409999685e+00	6.154823768369999925e+03
3.500000000000000000e+01	-6.225490069890000200e+00	-6.225490108619999852e+00	6.154264813470000263e+03
3.600000000000000000e+01	-6.225487761320000146e+00	-6.225487800129999805e+00	6.153722892849999880e+03
3.700000000000000000e+01	-6.225485530130000278e+00	-6.225485569009999942e+00	6.153199718140000186e+03
3.800000000000000000e+01	-6.225483371180000169e+00	-6.225483410129999839e+00	6.152696606479999900e+03
3.900000000000000000e+01	-6.225481279770000320e+00	-6.225481318799999997e+00	6.152165155640000194e+03
4.000000000000000000e+01	-6.225479251470000364e+00	-6.225479290570000046e+00	6.151669118990000243e+03
4.100000000000000000e+01	-6.225477281899999937e+00	-6.225477321049999624e+00	6.151195263499999783e+03
4.200000000000000000e+01	-6.225475366749999573e+00	-6.225475405960000153e+00	6.150522627209999882e+03
4.300000000000000000e+01	-6.225473501669999798e+00	-6.225473540940000383e+00	6.149949068390000321e+03
4.400000000000000000e+01	-6.225471682280000252e+00	-6.225471721609999953e+00	6.149400856809999823e+03
4.500000000000000000e+01	-6.225469904129999676e+00	-6.225469943540000273e+00	6.148875582009999562e+03
4.600000000000000000e+01	-6.225468162760000368e+00	-6.225468202240000082e+00	6.148353686540000126e+03
4.700000000000000000e+01	-6.225466453640000175e+00	-6.225466493159999892e+00	6.147844141839999793e+03
4.800000000000000000e+01	-6.225464772199999608e+00	-6.225464811780000218e+00	6.147361360359999708e+03
4.900000000000000000e+01	-6.225463113860000064e+00	-6.225463153489999790e+00	6.146893142719999560e+03
5.000000000000000000e+01	-6.225461473930000267e+00	-6.225461513619999998e+00	6.146445728710000367e+03
5.100000000000000000e+01	-6.225459847669999824e+00	-6.225459887409999560e+00	6.146015881889999946e+03
5.200000000000000000e+01	-6.225458230230000112e+00	-6.225458270039999853e+00	6.145527150509999956e+03
5.300000000000000000e+01	-6.225456616639999829e+00	-6.225456656509999576e+00	6.145086427520000143e+03
5.400000000000000000e+01	-6.225455001740000327e+00	-6.225455041680000079e+00	6.144590035860000171e+03
5.500000000000000000e+01	-6.225453380170000273e+00	-6.225453420170000030e+00	6.144125139929999932e+03
5.600000000000000000e+01	-6.225451746280000087e+00	-6.225451786339999849e+00	6.143592328359999556e+03
5.700000000000000000e+01	-6.225450094060000161e+00	-6.225450134179999928e+00	6.143077290719999837e+03
5.800000000000000000e+01	-6.225448417089999964e+00	-6.225448457279999737e+00	6.142572911369999929e+03
5.900000000000000000e+01	-6.225446708419999808e+00	-6.225446748679999587e+00	6.142077787639999769e+03
6.000000000000000000e+01	-6.225444960439999953e+00	-6.225445000769999737e+00	6.141591116509999665e+03
6.100000000000000000e+01	-6.225443164769999704e+00	-6.225443205170000383e+00	6.141112135450000096e+03
6.200000000000000000e+01	-6.225441312040000064e+00	-6.225441352509999859e+00	6.140640123490000406e+03
6.300000000000000000e+01	-6.225439391750000162e+00	-6.225439432289999964e+00	6.140174402720000217e+03
6.400000000000000000e+01	-6.225437391949999899e+00	-6.225437432569999707e+00	6.139714340739999898e+03
6.500000000000000000e+01	-6.225435298959999919e+00	-6.225435339649999733e+00	6.139259354189999613e+03
6.600000000000000000e+01	-6.225433096949999801e+00	-6.225433137709999620e+00	6.138808913920000123e+03
6.700000000000000000e+01	-6.225430767449999792e+00	-6.225430808289999618e+00	6.138318795750000390e+03
6.800000000000000000e+01	-6.225428288739999871e+00	-6.225428329649999704e+00	6.137680999189999966e+03
6.900000000000000000e+01	-6.225425634969999678e+00	-6.225425675960000405e+00	6.137108458480000081e+03
7.000000000000000000e+01	-6.225422775150000199e+00	-6.225422816230000045e+00	6.136483396200000243e+03
7.100000000000000000e+01	-6.225419671760000107e+00	-6.225419712909999959e+00	6.135871579130000100e+03
7.200000000000000000e+01	-6.225416278840000039e+00	-6.225416320069999898e+00	6.135228963520000434e+03
7.300000000000000000e+01	-6.225412539539999734e+00	-6.225412580849999600e+00	6.134585155920000034e+03
7.400000000000000000e+01	-6.225408382700000409e+00	-6.225408424090000281e+00	6.133933277709999857e+03
7.500000000000000000e+01	-6.225403718109999929e+00	-6.225403759579999807e+00	6.133235002250000434e+03
7.600000000000000000e+01	-6.225398429860000249e+00	-6.225398471410000134e+00	6.132533195459999661e+03
7.700000000000000000e+01	-6.225392366730000404e+00	-6.225392408370000297e+00	6.131819473730000027e+03
7.800000000000000000e+01	-6.225385328189999790e+00	-6.225385369869999685e+00	6.131093692399999782e+03
7.900000000000000000e+01	-6.225377043299999968e+00	-6.225377084989999865e+00	6.130308246739999959e+03
8.000000000000000000e+01	-6.225367138370000220e+00	-6.225367180060000116e+00	6.129140139439999984e+03
8.100000000000000000e+01	-6.225355085540000388e+00	-6.225355127200000283e+00	6.127983355100000153e+03
8.200000000000000000e+01	-6.225340118740000150e+00	-6.225340160340000040e+00	6.126782623899999635e+03
8.300000000000000000e+01	-6.225321090609999608e+00	-6.225321132110000377e+00	6.125427352130000145e+03
8.400000000000000000e+01	-6.225296218199999565e+00	-6.225296259530000320e+00	6.123614502749999701e+03
8.500000000000000000e+01	-6.225262606500000295e+00	-6.225262647570000141e+00	6.121800873080000201e+03
8.600000000000000000e+01	-6.225215299560000304e+00	-6.225215340230000116e+00	6.119911604969999644e+03
8.700000000000000000e+01	-6.225145244480000173e+00	-6.225145284509999932e+00	6.117441882809999697e+03
8.800000000000000000e+01	-6.225034507710000220e+00	-6.225034546749999897e+00	6.114624091179999596e+03
8.900000000000000000e+01	-6.224843688069999992e+00	-6.224843725490000423e+00	6.111724529400000392e+03
9.000000000000000000e+01	-6.224473633319999699e+00	-6.224473668109999913e+00	6.103022706120000294e+03
9.100000000000000000e+01	-6.223624231379999650e+00	-6.223624261780000388e+00	6.092324870530000226e+03
9.200000000000000000e+01	-6.221110343450000357e+00	-6.221110367479999681e+00	6.074045574050000141e+03
9.300000000000000000e+01	-6.210248819130000264e+00	-6.210248834109999727e+00	6.043329209020000235e+03
9.400000000000000000e+01	-6.159030163559999771e+00	-6.159030169860000292e+00	5.831095668580000165e+03
9.500000000000000000e+01	-6.064780307880000443e+00	-6.064780316760000289e+00	5.342692787560000397e+03
9.600000000000000000e+01	-6.030007775739999687e+00	-6.030007775979999707e+00	4.914298523909999858e+03
9.700000000000000000e+01	-6.029148376930000275e+00	-6.029148377030000283e+00	4.899879985409999790e+03
9.800000000000000000e+01	-6.029139282470000083e+00	-6.029139282550000090e+00	4.899868522490000032e+03
9.900000000000000000e+01	-6.029139166490000257e+00	-6.029139166570000263e+00	4.899870751219999875e+03
1.000000000000000000e+02	-6.029139164780000115e+00	-6.029139164860000122e+00	4.899870937380000214e+03


==> figs/BIRCH_GMM_exhaustive_2.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-7.115755604834601122e+00	2.737375926074737953e-03	-9.459090341248499456e+00	3.558275493979612489e-03	1.411936042501929842e+04	2.157266570333555933e+02
1.000000000000000000e+00	-6.969229439025498074e+00	4.357004252158540834e-04	-9.273369028965802841e+00	1.247150614983035671e-03	3.952536590871799854e+04	4.000922318310231844e+02
2.000000000000000000e+00	-6.956654406223999665e+00	4.473124328559622306e-04	-8.875241208217202526e+00	1.878356737715475375e-03	3.439905995810900640e+04	2.396000828799830629e+02
3.000000000000000000e+00	-6.917282040732602333e+00	1.127094972182979228e-03	-8.557116498905999791e+00	5.272075744914310122e-03	2.923523114571001861e+04	3.071803912008575708e+02
4.000000000000000000e+00	-6.881238225274103115e+00	1.376964272728885318e-03	-8.280962708883002676e+00	7.958731619062799426e-03	2.342590513430099600e+04	2.407697027098387537e+02
5.000000000000000000e+00	-6.849558991204800051e+00	1.584992967944009361e-03	-8.042570124116798169e+00	1.068243278714327109e-02	1.979066477460299211e+04	1.868828884265946613e+02
6.000000000000000000e+00	-6.823968138745102330e+00	1.643405498593355748e-03	-7.833469870761601506e+00	1.197018510849566161e-02	1.783553055074999065e+04	1.648575669428830395e+02
7.000000000000000000e+00	-6.803966749204900744e+00	1.683268567337156772e-03	-7.652254423653198856e+00	1.164800474242446045e-02	1.634701510583599884e+04	1.448934334789078946e+02
8.000000000000000000e+00	-6.787362524307597234e+00	1.716184460835265936e-03	-7.499299249102602261e+00	1.120615959783809526e-02	1.518373214157900293e+04	1.420537028582162122e+02
9.000000000000000000e+00	-6.771103527116997256e+00	1.998428213925193542e-03	-7.366770642008798831e+00	1.159762626220816120e-02	1.410201612981501057e+04	1.331368556125063947e+02
1.000000000000000000e+01	-6.752711531956204105e+00	2.504079556532786202e-03	-7.252693391472600837e+00	1.073098636021628006e-02	1.307376925585300160e+04	1.376947751031853500e+02
1.100000000000000000e+01	-6.728653153949402110e+00	3.630053087170857177e-03	-7.151329749297202554e+00	1.068814320187123218e-02	1.208628767181519470e+04	1.448092800322106655e+02
1.200000000000000000e+01	-6.697417030083701484e+00	5.482929694509945315e-03	-7.067337828516399689e+00	1.173994967155430127e-02	1.115403972354240432e+04	1.586068493633672460e+02
1.300000000000000000e+01	-6.654418572817400346e+00	8.007562611814292991e-03	-6.975915145790598793e+00	1.310927758102151640e-02	1.026919801521870068e+04	1.686800005280001074e+02
1.400000000000000000e+01	-6.600748423119800812e+00	1.099702900461328389e-02	-6.888012602101401427e+00	1.583753583275626653e-02	9.445895664598398071e+03	1.704461398339491325e+02
1.500000000000000000e+01	-6.542884299175502960e+00	1.353634648260598761e-02	-6.803759242460298395e+00	1.826276588613405874e-02	8.754255718632100979e+03	1.658031741790753131e+02
1.600000000000000000e+01	-6.486360947419399281e+00	1.501619640922285601e-02	-6.720563956726302912e+00	2.004808445584605955e-02	8.176744515067099201e+03	1.575286144185220678e+02
1.700000000000000000e+01	-6.435439234219400895e+00	1.564387639545909009e-02	-6.646513154329303674e+00	2.070456579959415594e-02	7.723143202624700280e+03	1.478569934239401107e+02
1.800000000000000000e+01	-6.391312404707999661e+00	1.564763166527746718e-02	-6.580136873077998771e+00	2.094569470065286640e-02	7.356364287899500596e+03	1.361339386060020047e+02
1.900000000000000000e+01	-6.353936300000397885e+00	1.520597182154225825e-02	-6.523876028465600996e+00	2.042747302142680285e-02	7.055140073604201461e+03	1.246207931684743926e+02
2.000000000000000000e+01	-6.322286777163701466e+00	1.461328961617520440e-02	-6.473097892422398303e+00	1.938398322562654916e-02	6.816106944292301705e+03	1.121553863781439730e+02
2.100000000000000000e+01	-6.294847702283698609e+00	1.403801918077369516e-02	-6.430924972130701356e+00	1.834976489685306161e-02	6.617687539080699025e+03	1.027155909709619692e+02
2.200000000000000000e+01	-6.270845861722399661e+00	1.344065771583382099e-02	-6.391863625737499888e+00	1.766025157615538216e-02	6.443136437348101936e+03	9.484266618810809746e+01
2.300000000000000000e+01	-6.255312025487495653e+00	1.282383357844659247e-02	-6.366643884722698488e+00	1.681144379079709331e-02	6.326974139760299295e+03	8.843108786659595921e+01
2.400000000000000000e+01	-6.245631811219503504e+00	1.233503315000254383e-02	-6.350058068727594929e+00	1.579668230194246695e-02	6.260524565775196606e+03	8.444412238636672896e+01
2.500000000000000000e+01	-6.236340629771198962e+00	1.213553294446316141e-02	-6.334582660508501384e+00	1.536910656658294072e-02	6.205593168124403746e+03	8.231895461525293456e+01
2.600000000000000000e+01	-6.227611546800797093e+00	1.206621082158351559e-02	-6.321687507616498891e+00	1.490137034178813658e-02	6.143919695522801703e+03	8.127756420877111054e+01
2.700000000000000000e+01	-6.221779198802700250e+00	1.203927674487867590e-02	-6.311325007473900683e+00	1.453495805857612198e-02	6.105760168229498959e+03	8.103593700486000273e+01
2.800000000000000000e+01	-6.215944142070102707e+00	1.193632135474516701e-02	-6.301626198039299354e+00	1.423165825111322516e-02	6.070808364828895719e+03	7.953138479217216172e+01
2.900000000000000000e+01	-6.210031174337498960e+00	1.189550608650585643e-02	-6.293459007142801376e+00	1.397510120074435536e-02	6.033310646973299299e+03	7.856405252364805847e+01
3.000000000000000000e+01	-6.205195587017998449e+00	1.195630864200786583e-02	-6.286700819202600599e+00	1.407087807477833130e-02	5.999815550682998946e+03	7.861681135056136327e+01
3.100000000000000000e+01	-6.202024751916798806e+00	1.182953763236247249e-02	-6.281791375956600199e+00	1.384720537811972782e-02	5.976121121688001040e+03	7.769872406417493949e+01
3.200000000000000000e+01	-6.199248009097801493e+00	1.165267646700016667e-02	-6.277294867486000740e+00	1.369555032628825587e-02	5.954802047671398213e+03	7.567332633538826769e+01
3.300000000000000000e+01	-6.197513494611004425e+00	1.152055271303584205e-02	-6.275087275018904620e+00	1.352554765109965397e-02	5.941222856395299459e+03	7.459656749066176928e+01
3.400000000000000000e+01	-6.196013086261799252e+00	1.144193494186468776e-02	-6.272530241929600514e+00	1.338582262976943660e-02	5.932145728863601107e+03	7.405124958164545035e+01
3.500000000000000000e+01	-6.193665321759498354e+00	1.143934595788777958e-02	-6.269352667722598582e+00	1.333839420948232900e-02	5.921287569426102891e+03	7.388715785039285322e+01
3.600000000000000000e+01	-6.190855229955997352e+00	1.151030208236326381e-02	-6.265277469671401533e+00	1.328460536818928082e-02	5.903830729313399388e+03	7.453139679292704045e+01
3.700000000000000000e+01	-6.188848494698500957e+00	1.149766463798726837e-02	-6.262916244814300981e+00	1.321284712688935124e-02	5.890262857834502029e+03	7.427232178093073856e+01
3.800000000000000000e+01	-6.187652489475599538e+00	1.147061445087451531e-02	-6.261383899677303688e+00	1.319101357498373914e-02	5.879588312148300247e+03	7.382251921495378610e+01
3.900000000000000000e+01	-6.187224126962998838e+00	1.144673653243273234e-02	-6.260657339318700387e+00	1.318514139889424494e-02	5.876116434200401272e+03	7.358938833136052438e+01
4.000000000000000000e+01	-6.186962226190600767e+00	1.143190909130553483e-02	-6.260262278893402588e+00	1.316447889855055543e-02	5.874785399948501436e+03	7.351727246894999723e+01
4.100000000000000000e+01	-6.186324807775598345e+00	1.140811606840376989e-02	-6.259464539337501243e+00	1.314572131337959915e-02	5.872598661121704026e+03	7.343571359799305753e+01
4.200000000000000000e+01	-6.184520410799798640e+00	1.143757859865860219e-02	-6.257426485648899472e+00	1.320155120578631394e-02	5.863868873618702310e+03	7.346373957594479975e+01
4.300000000000000000e+01	-6.182762523141799527e+00	1.155963090196495194e-02	-6.255689344352098225e+00	1.332542545084444176e-02	5.850860087597001439e+03	7.424165542828578168e+01
4.400000000000000000e+01	-6.182307636690500097e+00	1.157773650498756558e-02	-6.255024525229300636e+00	1.332575466838258581e-02	5.847126516025899946e+03	7.446130649595475859e+01
4.500000000000000000e+01	-6.181705473997799238e+00	1.154852043141687580e-02	-6.253812035159202587e+00	1.326053609035773850e-02	5.844225026437800807e+03	7.434310531777873621e+01
4.600000000000000000e+01	-6.180447571986799282e+00	1.153822835387076536e-02	-6.251988693978200118e+00	1.320177603633190290e-02	5.837827825657799622e+03	7.422503491773170481e+01
4.700000000000000000e+01	-6.179335278769599427e+00	1.156898820646707834e-02	-6.250924259791199589e+00	1.319874321578150787e-02	5.829932365416502762e+03	7.450271641719295701e+01
4.800000000000000000e+01	-6.178252885439501796e+00	1.156237127747062124e-02	-6.249461416826600058e+00	1.322177642641966799e-02	5.825011662905199955e+03	7.450773765917534774e+01
4.900000000000000000e+01	-6.176875348127099485e+00	1.159968762316528762e-02	-6.248226117986800610e+00	1.323985050822466814e-02	5.815915299997499460e+03	7.464718071470900895e+01
5.000000000000000000e+01	-6.176174146697101186e+00	1.163195541024786284e-02	-6.247611390441700330e+00	1.324967922467048566e-02	5.810270089024101253e+03	7.498909550255427803e+01
5.100000000000000000e+01	-6.175124605072699779e+00	1.167369454201035509e-02	-6.245810720120100967e+00	1.331483638287946081e-02	5.805635456785501447e+03	7.519875720533767094e+01
5.200000000000000000e+01	-6.174207428913895512e+00	1.169234579281043344e-02	-6.244672258998900105e+00	1.331164019393386855e-02	5.800757400462800433e+03	7.535696663381875737e+01
5.300000000000000000e+01	-6.173148997773000524e+00	1.173666907832750760e-02	-6.243564308196698498e+00	1.332644748425645606e-02	5.793629994197000087e+03	7.562739967155545173e+01
5.400000000000000000e+01	-6.172784362596298813e+00	1.176548648109061734e-02	-6.243205125692599999e+00	1.333649797545862978e-02	5.790390224201900310e+03	7.590580718354293310e+01
5.500000000000000000e+01	-6.172681354575298762e+00	1.176164788391391609e-02	-6.243120807960399254e+00	1.333170074786113254e-02	5.789776978379100001e+03	7.588370551550266896e+01
5.600000000000000000e+01	-6.172365808204898663e+00	1.174404739667461207e-02	-6.242752083506099225e+00	1.331400497894619575e-02	5.788614661809099744e+03	7.581579197143085480e+01
5.700000000000000000e+01	-6.171507078797001000e+00	1.173805812448460925e-02	-6.241910698917099154e+00	1.331003667683073113e-02	5.784262725092403343e+03	7.571266102768763062e+01
5.800000000000000000e+01	-6.170579659381099979e+00	1.179940583695059456e-02	-6.240967225389799644e+00	1.335298892577244968e-02	5.777023449647299458e+03	7.609084382378962630e+01
5.900000000000000000e+01	-6.170430467154997878e+00	1.181497871774079417e-02	-6.240512200233699680e+00	1.339932256670661737e-02	5.775803473076300179e+03	7.621551328396563463e+01
6.000000000000000000e+01	-6.170414396260898826e+00	1.181489171679587016e-02	-6.240456077195799089e+00	1.340365580437568108e-02	5.775772043243101507e+03	7.621402343088324471e+01
6.100000000000000000e+01	-6.170401191000497221e+00	1.181422301532784359e-02	-6.240438498912200593e+00	1.340303302565068987e-02	5.775719522481600507e+03	7.621107131984595640e+01
6.200000000000000000e+01	-6.170392740268300535e+00	1.181384726521361381e-02	-6.240425141670098874e+00	1.340255385749247741e-02	5.775658909002901055e+03	7.620724517820241317e+01
6.300000000000000000e+01	-6.170390669911498982e+00	1.181387860172025683e-02	-6.240417420786997127e+00	1.340224305491730106e-02	5.775603830750500492e+03	7.620401743520939419e+01
6.400000000000000000e+01	-6.170392334880499874e+00	1.181415335416678529e-02	-6.240412748475597127e+00	1.340200975374981895e-02	5.775593964057899939e+03	7.620354310811316623e+01
6.500000000000000000e+01	-6.170395226970799563e+00	1.181452886577592266e-02	-6.240408103498197967e+00	1.340173413830507421e-02	5.775583428380999976e+03	7.620296860739175315e+01
6.600000000000000000e+01	-6.170397471375298259e+00	1.181488067681491297e-02	-6.240401786026600561e+00	1.340133608377852212e-02	5.775608150761403522e+03	7.620526079067522573e+01
6.700000000000000000e+01	-6.170395224538999912e+00	1.181488246318508802e-02	-6.240348028768899269e+00	1.339742153046134289e-02	5.775625345440800629e+03	7.620700143062124710e+01
6.800000000000000000e+01	-6.170390144889394968e+00	1.181477747041529899e-02	-6.240329720237399513e+00	1.339627362838380874e-02	5.775658782940601668e+03	7.621046656169434641e+01
6.900000000000000000e+01	-6.170378723095499396e+00	1.181419045918018565e-02	-6.240301934994798572e+00	1.339451919816523132e-02	5.775642903515101352e+03	7.621063229390833271e+01
7.000000000000000000e+01	-6.170356206883698569e+00	1.181243150826248242e-02	-6.240185667824200699e+00	1.338675074916001115e-02	5.775581452808401082e+03	7.620508644067658111e+01
7.100000000000000000e+01	-6.170340641816997262e+00	1.181117672141945157e-02	-6.240167255165099292e+00	1.338565724711470416e-02	5.775501387990702824e+03	7.619859676113667035e+01
7.200000000000000000e+01	-6.170317455842299736e+00	1.180894689244552445e-02	-6.240141333219498598e+00	1.338405056800060985e-02	5.775484517063101521e+03	7.619683987590912011e+01
7.300000000000000000e+01	-6.170279420506297186e+00	1.180519247519032887e-02	-6.240100369708298622e+00	1.338155623545042062e-02	5.775474832962000619e+03	7.619571820736275924e+01
7.400000000000000000e+01	-6.170249221022397812e+00	1.180228138413265231e-02	-6.240065774135799437e+00	1.337953887775859829e-02	5.775480996440101080e+03	7.619563915206370552e+01
7.500000000000000000e+01	-6.170240071546100324e+00	1.180141165296581807e-02	-6.240050520305100434e+00	1.337867510464078868e-02	5.775500358175803740e+03	7.619715326853672366e+01
7.600000000000000000e+01	-6.170238787812199810e+00	1.180128844309225218e-02	-6.240042772364801316e+00	1.337824184132925878e-02	5.775459600906099695e+03	7.619309533592901573e+01
7.700000000000000000e+01	-6.170239313617300603e+00	1.180133474332033250e-02	-6.240037303733900309e+00	1.337793785307076454e-02	5.775429658548899170e+03	7.619015445584818735e+01
7.800000000000000000e+01	-6.170240768783899377e+00	1.180146798920709075e-02	-6.240033427315898606e+00	1.337772291783678215e-02	5.775365261341801670e+03	7.618427127549625766e+01
7.900000000000000000e+01	-6.170241792049999674e+00	1.180155952769947926e-02	-6.240001325582000824e+00	1.337599585300458874e-02	5.775318455742501101e+03	7.618030342552545164e+01
8.000000000000000000e+01	-6.170244154436899997e+00	1.180177786122133671e-02	-6.239999803835499570e+00	1.337591337709240734e-02	5.775302381212903128e+03	7.617891694434828764e+01
8.100000000000000000e+01	-6.170246535200699434e+00	1.180199765751859670e-02	-6.239999036448100611e+00	1.337587012033075382e-02	5.775294192810401910e+03	7.617817640899644971e+01
8.200000000000000000e+01	-6.170248787218297615e+00	1.180220466727712782e-02	-6.239998605951500465e+00	1.337584387139992281e-02	5.775294830361700406e+03	7.617820244382413364e+01
8.300000000000000000e+01	-6.170250900518397863e+00	1.180239769102748616e-02	-6.239998330132700666e+00	1.337582480795236964e-02	5.775297584122700755e+03	7.617839849700645516e+01
8.400000000000000000e+01	-6.170252936102498253e+00	1.180258218931623700e-02	-6.239998111254600133e+00	1.337580725429386198e-02	5.775300426884401531e+03	7.617860399883672073e+01
8.500000000000000000e+01	-6.170254990113098970e+00	1.180276679865593405e-02	-6.239997892345301445e+00	1.337578756196196664e-02	5.775303830614002436e+03	7.617886355984880709e+01
8.600000000000000000e+01	-6.170257141251499711e+00	1.180295867492321508e-02	-6.239997629123800849e+00	1.337576224569044826e-02	5.775307207383699279e+03	7.617911294761242402e+01
8.700000000000000000e+01	-6.170259488569999284e+00	1.180316674347421484e-02	-6.239997266415699961e+00	1.337572621789241342e-02	5.775311211394001475e+03	7.617941419523859281e+01
8.800000000000000000e+01	-6.170262113544598748e+00	1.180339841998308617e-02	-6.239996720615400783e+00	1.337567125153105510e-02	5.775320549277001192e+03	7.618011331291691590e+01
8.900000000000000000e+01	-6.170265084890298901e+00	1.180366005012079347e-02	-6.239995828757799678e+00	1.337558095385383769e-02	5.775327043426198543e+03	7.618060168104344143e+01
9.000000000000000000e+01	-6.170268368884698873e+00	1.180394912753452742e-02	-6.239994220766298838e+00	1.337541790873091919e-02	5.775345001007000974e+03	7.618194702264784723e+01
9.100000000000000000e+01	-6.170271643554698038e+00	1.180423798887482098e-02	-6.239991000058598303e+00	1.337509160396826470e-02	5.775361508911300007e+03	7.618318992812541524e+01
9.200000000000000000e+01	-6.170253369018499079e+00	1.180266333897490513e-02	-6.239809829164099320e+00	1.335795184891577433e-02	5.775290817012499247e+03	7.617792265369901372e+01
9.300000000000000000e+01	-6.170245521489897911e+00	1.180199738961464594e-02	-6.239792030297499181e+00	1.335639805262458721e-02	5.775298302523899110e+03	7.617848239625502060e+01
9.400000000000000000e+01	-6.170230679701295351e+00	1.180074847525601142e-02	-6.239720952833199163e+00	1.335042545367386493e-02	5.775208674810499360e+03	7.617188340941717684e+01
9.500000000000000000e+01	-6.170208481143596657e+00	1.179891262764860491e-02	-6.239702482895198798e+00	1.334893430410901902e-02	5.775184024057100942e+03	7.617008757232721905e+01
9.600000000000000000e+01	-6.170164583903398281e+00	1.179539952753768522e-02	-6.239661168632899546e+00	1.334568984890829868e-02	5.775188786922501095e+03	7.617043586969163016e+01
9.700000000000000000e+01	-6.170123928938597402e+00	1.179228831792018296e-02	-6.239623386700698049e+00	1.334283294098286346e-02	5.774980480844900740e+03	7.615554080327351016e+01
9.800000000000000000e+01	-6.170108739530897779e+00	1.179116165886098973e-02	-6.239609373356199917e+00	1.334180005146801996e-02	5.774950625447000675e+03	7.615345068024316788e+01
9.900000000000000000e+01	-6.170104677632998857e+00	1.179086419836227091e-02	-6.239604843044400440e+00	1.334146920218278430e-02	5.774992235715700190e+03	7.615636469862050717e+01
1.000000000000000000e+02	-6.170080787006997802e+00	1.178913756516641875e-02	-6.239367891912398711e+00	1.332628088743550120e-02	5.774944695976400908e+03	7.615303421413705109e+01


==> figs/BIRCH_GMM_exhaustive_2_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-7.105606317810000405e+00	-9.450724703940000637e+00	1.653084832280000046e+04
1.000000000000000000e+00	-6.980909176669999994e+00	-9.283488808130000436e+00	4.121667454339999676e+04
2.000000000000000000e+00	-6.964471557269999558e+00	-8.896386883550000846e+00	3.521933828479999647e+04
3.000000000000000000e+00	-6.915576069920000180e+00	-8.589422799299999411e+00	2.858355854679999902e+04
4.000000000000000000e+00	-6.880117100839999722e+00	-8.243363321560000401e+00	2.110285144629999922e+04
5.000000000000000000e+00	-6.838527375159999977e+00	-7.958353569359999824e+00	1.815838167270000122e+04
6.000000000000000000e+00	-6.811435051540000174e+00	-7.770366745909999651e+00	1.666918399890000001e+04
7.000000000000000000e+00	-6.793403776829999963e+00	-7.604306285689999889e+00	1.623595956809999916e+04
8.000000000000000000e+00	-6.784376378960000231e+00	-7.492098990889999754e+00	1.568183728220000012e+04
9.000000000000000000e+00	-6.770311207999999858e+00	-7.280632357680000055e+00	1.480611953600000015e+04
1.000000000000000000e+01	-6.754895352780000195e+00	-7.178498977360000310e+00	1.334113035270000000e+04
1.100000000000000000e+01	-6.728771566359999845e+00	-7.070145013860000383e+00	1.198646363430000019e+04
1.200000000000000000e+01	-6.693403738239999790e+00	-6.998604877950000080e+00	1.064301200670000071e+04
1.300000000000000000e+01	-6.632126966440000437e+00	-6.908300543960000262e+00	9.174533037240000340e+03
1.400000000000000000e+01	-6.547096319959999633e+00	-6.804838834909999967e+00	8.088476456090000283e+03
1.500000000000000000e+01	-6.483298919070000110e+00	-6.747004837080000428e+00	7.605266682129999936e+03
1.600000000000000000e+01	-6.397745482360000402e+00	-6.574380394740000355e+00	7.243768991099999766e+03
1.700000000000000000e+01	-6.321553544240000377e+00	-6.471595020939999721e+00	6.695143034980000266e+03
1.800000000000000000e+01	-6.285998921900000092e+00	-6.437205228199999851e+00	6.396392371109999658e+03
1.900000000000000000e+01	-6.276925455209999782e+00	-6.428260542390000332e+00	6.353158436620000430e+03
2.000000000000000000e+01	-6.273558034949999751e+00	-6.420258031930000442e+00	6.344451196480000362e+03
2.100000000000000000e+01	-6.255272102950000246e+00	-6.357389481050000235e+00	6.279358119120000083e+03
2.200000000000000000e+01	-6.230458905199999897e+00	-6.292530070249999774e+00	6.192259614929999771e+03
2.300000000000000000e+01	-6.183756453500000028e+00	-6.233425858150000387e+00	5.914248163330000352e+03
2.400000000000000000e+01	-6.125240802110000438e+00	-6.193370080920000298e+00	5.528572518439999840e+03
2.500000000000000000e+01	-6.089480823919999786e+00	-6.169650462659999945e+00	5.233059254040000269e+03
2.600000000000000000e+01	-6.032360223859999593e+00	-6.054735135839999671e+00	4.949206036599999607e+03
2.700000000000000000e+01	-6.029468276520000281e+00	-6.044795551390000021e+00	4.901256514210000205e+03
2.800000000000000000e+01	-6.029426469419999712e+00	-6.044777489680000393e+00	4.901130488390000210e+03
2.900000000000000000e+01	-6.029424935289999787e+00	-6.044777285080000340e+00	4.901124640410000211e+03
3.000000000000000000e+01	-6.029424835140000383e+00	-6.044777282450000122e+00	4.901123992910000197e+03
3.100000000000000000e+01	-6.029424825729999604e+00	-6.044777282410000119e+00	4.901123903900000187e+03
3.200000000000000000e+01	-6.029424824640000402e+00	-6.044777282410000119e+00	4.901123890779999783e+03
3.300000000000000000e+01	-6.029424824500000391e+00	-6.044777282410000119e+00	4.901123888770000121e+03
3.400000000000000000e+01	-6.029424824480000389e+00	-6.044777282410000119e+00	4.901123888449999868e+03
3.500000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888400000396e+03
3.600000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
3.700000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
3.800000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
3.900000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
4.000000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
4.100000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
4.200000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
4.300000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
4.400000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
4.500000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
4.600000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
4.700000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
4.800000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
4.900000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
5.000000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
5.100000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
5.200000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
5.300000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
5.400000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
5.500000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
5.600000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
5.700000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
5.800000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
5.900000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
6.000000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
6.100000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
6.200000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
6.300000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
6.400000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
6.500000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
6.600000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
6.700000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
6.800000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
6.900000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
7.000000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
7.100000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
7.200000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
7.300000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
7.400000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
7.500000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
7.600000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
7.700000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
7.800000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
7.900000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
8.000000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
8.100000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
8.200000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
8.300000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
8.400000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
8.500000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
8.600000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
8.700000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
8.800000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
8.900000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
9.000000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
9.100000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
9.200000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
9.300000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
9.400000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
9.500000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
9.600000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
9.700000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
9.800000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
9.900000000000000000e+01	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03
1.000000000000000000e+02	-6.029424824470000388e+00	-6.044777282410000119e+00	4.901123888389999593e+03


==> figs/BIRCH_GMM_exhaustive_5.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-6.873466917126502373e+00	3.426528920345926071e-03	-7.620332236989006525e+00	3.377667246207950724e-03	1.402359762091539596e+04	1.766063411429601331e+02
1.000000000000000000e+00	-6.761558580271299412e+00	1.660022711189164781e-03	-7.508241060620999718e+00	1.524275338520037588e-03	1.187924165886020091e+04	1.416357346187061808e+02
2.000000000000000000e+00	-6.718534806163197537e+00	2.454964194857659539e-03	-6.746936133423698578e+00	2.753379507991986393e-03	1.066176604381929792e+04	1.352784501932778198e+02
3.000000000000000000e+00	-6.667960824806495879e+00	4.918507499305440657e-03	-6.671614380057198090e+00	5.078408330796735023e-03	9.837686903364297905e+03	1.412631054697946524e+02
4.000000000000000000e+00	-6.592018604530197834e+00	9.189329838162230146e-03	-6.593257494833701493e+00	9.283209913905309668e-03	9.017890656030296668e+03	1.412613945799193687e+02
5.000000000000000000e+00	-6.500309407747299595e+00	1.271862509579534638e-02	-6.500711736901099158e+00	1.276037750569797291e-02	8.313651156987796639e+03	1.341671533291661831e+02
6.000000000000000000e+00	-6.422289735984303860e+00	1.349941360990435102e-02	-6.422413671568598659e+00	1.351634799599322513e-02	7.760209090501701212e+03	1.228828488594910624e+02
7.000000000000000000e+00	-6.367535480525196689e+00	1.306393719392579846e-02	-6.367567371072600402e+00	1.306951156615453712e-02	7.348555330403501102e+03	1.121534450787160324e+02
8.000000000000000000e+00	-6.332252682840998403e+00	1.292496313367009521e-02	-6.332262190481498187e+00	1.292672798079116947e-02	7.073397214847000214e+03	1.052070600340687179e+02
9.000000000000000000e+00	-6.311296056761500850e+00	1.276929166631157221e-02	-6.311298908297898969e+00	1.276974259988718566e-02	6.901490925273999892e+03	1.016670348733451021e+02
1.000000000000000000e+01	-6.298052735856198403e+00	1.272707897069247883e-02	-6.298053886223999420e+00	1.272722395300898181e-02	6.798378634758098087e+03	1.011371811766089337e+02
1.100000000000000000e+01	-6.290905026890498242e+00	1.251922869860870244e-02	-6.290905779021297661e+00	1.251932518754521849e-02	6.737052472825498626e+03	9.966351643097489443e+01
1.200000000000000000e+01	-6.286421059625399543e+00	1.232425523104066153e-02	-6.286421755194201211e+00	1.232434539215982935e-02	6.703655520110798534e+03	9.820793981336876755e+01
1.300000000000000000e+01	-6.283018441891898398e+00	1.220261046294452215e-02	-6.283019109935997548e+00	1.220269576578342056e-02	6.678405410870900596e+03	9.719628412897924363e+01
1.400000000000000000e+01	-6.279779886162802249e+00	1.213667497331372830e-02	-6.279780553992501346e+00	1.213675884629293253e-02	6.657259837506501754e+03	9.639313848884016522e+01
1.500000000000000000e+01	-6.276942053048997217e+00	1.220827948029576046e-02	-6.276943168241001736e+00	1.220839295198850386e-02	6.635824753498701284e+03	9.652473110488769237e+01
1.600000000000000000e+01	-6.275630240773896418e+00	1.220104897847373512e-02	-6.275630829912996589e+00	1.220112613256560917e-02	6.625690960958902906e+03	9.672587914454584279e+01
1.700000000000000000e+01	-6.274623804347400302e+00	1.217101101630554613e-02	-6.274624395777596675e+00	1.217108872047934984e-02	6.619497364182701858e+03	9.655332083867156712e+01
1.800000000000000000e+01	-6.273939633216000011e+00	1.215220053403404631e-02	-6.273940225910600965e+00	1.215227832097214022e-02	6.614003284777700173e+03	9.643117950024949891e+01
1.900000000000000000e+01	-6.273469639810797638e+00	1.212262501174245569e-02	-6.273470228586799813e+00	1.212270204846199392e-02	6.610535910267299187e+03	9.614451163956627511e+01
2.000000000000000000e+01	-6.272811495257600178e+00	1.207531683101352275e-02	-6.272812223312000945e+00	1.207540336904721137e-02	6.605751441653501388e+03	9.571670468597497461e+01
2.100000000000000000e+01	-6.271841298810998389e+00	1.203033799651992766e-02	-6.271841886274195588e+00	1.203041495476223771e-02	6.600419735583601323e+03	9.536584472232523524e+01
2.200000000000000000e+01	-6.271180521611300129e+00	1.201611267181401307e-02	-6.271181112051299245e+00	1.201619008478947530e-02	6.593008972825500678e+03	9.518451286787937704e+01
2.300000000000000000e+01	-6.270872517509299193e+00	1.199796987287480091e-02	-6.270873116541897829e+00	1.199804803954564875e-02	6.590672211094301019e+03	9.502382212938960038e+01
2.400000000000000000e+01	-6.270363380922398200e+00	1.196232120627507139e-02	-6.270363992976595746e+00	1.196240076334089027e-02	6.588094658116900973e+03	9.482716505679371721e+01
2.500000000000000000e+01	-6.268851580653399758e+00	1.190315935401863728e-02	-6.268852116300796418e+00	1.190323055947200247e-02	6.581304786749001323e+03	9.440637792154571173e+01
2.600000000000000000e+01	-6.266026736105198225e+00	1.198314416563001604e-02	-6.266027268434799957e+00	1.198321513350516024e-02	6.561308516457900623e+03	9.441632740328634554e+01
2.700000000000000000e+01	-6.265065109735201254e+00	1.203790778737956479e-02	-6.265065633101198905e+00	1.203797842545746219e-02	6.549497143814801348e+03	9.498812444323303339e+01
2.800000000000000000e+01	-6.264946744433900427e+00	1.203154587890291165e-02	-6.264947265505900198e+00	1.203161617469689949e-02	6.548378801884198765e+03	9.496096153875137702e+01
2.900000000000000000e+01	-6.264856819489599715e+00	1.202445272670018758e-02	-6.264857337642102841e+00	1.202452257778384090e-02	6.547522148950798510e+03	9.485718510197125397e+01
3.000000000000000000e+01	-6.264772541125198657e+00	1.201758096524301912e-02	-6.264773055573697569e+00	1.201765027319206744e-02	6.546970138699401105e+03	9.478718234267228127e+01
3.100000000000000000e+01	-6.264692147399999023e+00	1.201096377808861734e-02	-6.264692657254295582e+00	1.201103243337266202e-02	6.546450001065401921e+03	9.473932336641912855e+01
3.200000000000000000e+01	-6.264613219019796730e+00	1.200440678736048455e-02	-6.264613694761598239e+00	1.200447148462832798e-02	6.545859951985599764e+03	9.467504979920248331e+01
3.300000000000000000e+01	-6.264534601955498161e+00	1.199779956495900315e-02	-6.264535066750897663e+00	1.199786296115772609e-02	6.545295408678302920e+03	9.462060852499988073e+01
3.400000000000000000e+01	-6.264458094895799967e+00	1.199132834854089655e-02	-6.264458553096297067e+00	1.199139091196842893e-02	6.544515763732796586e+03	9.452735588748929274e+01
3.500000000000000000e+01	-6.264384287952497132e+00	1.198501899318506723e-02	-6.264384741403002721e+00	1.198508087599075081e-02	6.543730970792497828e+03	9.442856012298736346e+01
3.600000000000000000e+01	-6.264300399739699543e+00	1.197746527469298154e-02	-6.264300847701098185e+00	1.197752631497803547e-02	6.542709828124299747e+03	9.432105696028092723e+01
3.700000000000000000e+01	-6.264149544862497088e+00	1.196308231927467082e-02	-6.264149986655302094e+00	1.196314232852658914e-02	6.541362605711397919e+03	9.415895488620797948e+01
3.800000000000000000e+01	-6.263723622063497309e+00	1.192781701583365758e-02	-6.263724054671997443e+00	1.192787551313797580e-02	6.538571142109496577e+03	9.387184100697092504e+01
3.900000000000000000e+01	-6.262864514479399958e+00	1.188691158391391722e-02	-6.262864935652398657e+00	1.188696779162827857e-02	6.531746701784699326e+03	9.339927261859409668e+01
4.000000000000000000e+01	-6.262324086903998221e+00	1.183285337877671914e-02	-6.262324488208897755e+00	1.183290525523819636e-02	6.526006485285096460e+03	9.288168905905412487e+01
4.100000000000000000e+01	-6.261780878543998341e+00	1.174627094366545790e-02	-6.261781257714700288e+00	1.174631812897879504e-02	6.519612062575602067e+03	9.164352672407142109e+01
4.200000000000000000e+01	-6.261551306964197039e+00	1.171627771657552525e-02	-6.261551671860697610e+00	1.171632283088761516e-02	6.516531904881197988e+03	9.117710434383296558e+01
4.300000000000000000e+01	-6.261525095057301371e+00	1.171341888686568654e-02	-6.261525457242299808e+00	1.171346365627659418e-02	6.516137848491899604e+03	9.112233786426958204e+01
4.400000000000000000e+01	-6.261513228297201472e+00	1.171225336333739028e-02	-6.261513590258403816e+00	1.171229809853166146e-02	6.516067571472795862e+03	9.111179007104833261e+01
4.500000000000000000e+01	-6.261503199444099721e+00	1.171125771378172392e-02	-6.261503561547598018e+00	1.171130246072745601e-02	6.516003901563199179e+03	9.110026810354598581e+01
4.600000000000000000e+01	-6.261494322241698995e+00	1.171036721256070098e-02	-6.261494684553095880e+00	1.171041198018680715e-02	6.515960847778499556e+03	9.109070397538114605e+01
4.700000000000000000e+01	-6.261486434307702353e+00	1.170957502068028025e-02	-6.261486796716797087e+00	1.170961981434068613e-02	6.515914700420598820e+03	9.108111757186179602e+01
4.800000000000000000e+01	-6.261479434909197117e+00	1.170887703387992092e-02	-6.261479797565598027e+00	1.170892185502312929e-02	6.515820625846096846e+03	9.106547992927802682e+01
4.900000000000000000e+01	-6.261473217141400482e+00	1.170826549251138826e-02	-6.261473580032802744e+00	1.170831034027434991e-02	6.515729140791401733e+03	9.105127192577137407e+01
5.000000000000000000e+01	-6.261467604662600550e+00	1.170772347441813646e-02	-6.261467967744698271e+00	1.170776834416004976e-02	6.515653791232703952e+03	9.103840501210325442e+01
5.100000000000000000e+01	-6.261462222266101385e+00	1.170721196991936566e-02	-6.261462585450400020e+00	1.170725685156101363e-02	6.515522951954900236e+03	9.102017490060981686e+01
5.200000000000000000e+01	-6.261456194856597435e+00	1.170663823366505270e-02	-6.261456557995997763e+00	1.170668311106532085e-02	6.515371452276200216e+03	9.099995914857130686e+01
5.300000000000000000e+01	-6.261447390660399570e+00	1.170577592299587230e-02	-6.261447753495296809e+00	1.170582076730534299e-02	6.515158545817902450e+03	9.097232899212194468e+01
5.400000000000000000e+01	-6.261430296667897188e+00	1.170404588746850813e-02	-6.261430658710898101e+00	1.170409064578790959e-02	6.514825385223700323e+03	9.093359860028722608e+01
5.500000000000000000e+01	-6.261387561681299729e+00	1.169968690200772626e-02	-6.261387922307100951e+00	1.169973151061450001e-02	6.514376675031500781e+03	9.088323337089049403e+01
5.600000000000000000e+01	-6.261248033343496111e+00	1.168625625290333273e-02	-6.261248390203401293e+00	1.168630047019755640e-02	6.513386869202297021e+03	9.078362040056398996e+01
5.700000000000000000e+01	-6.260771902024797164e+00	1.165234753192747469e-02	-6.260772255957095744e+00	1.165239165878078839e-02	6.510394653759497487e+03	9.054412918451001246e+01
5.800000000000000000e+01	-6.260052197013696862e+00	1.163717641148008172e-02	-6.260052551368001872e+00	1.163722061189501576e-02	6.504417297717499423e+03	9.035695767340459383e+01
5.900000000000000000e+01	-6.259919693402098417e+00	1.163888861303712628e-02	-6.259920044350699264e+00	1.163893289335774482e-02	6.502122486305997882e+03	9.038403935760423735e+01
6.000000000000000000e+01	-6.259912001745000509e+00	1.163872957951085987e-02	-6.259912352798597368e+00	1.163877387920782443e-02	6.502011873608497808e+03	9.038052401120529566e+01
6.100000000000000000e+01	-6.259905259626297180e+00	1.163853338328567355e-02	-6.259905610840799994e+00	1.163857770374332121e-02	6.501922854745002951e+03	9.037748151355998516e+01
6.200000000000000000e+01	-6.259897208997098339e+00	1.163834967436195786e-02	-6.259897560394997562e+00	1.163839401857823252e-02	6.501801904082796682e+03	9.037091217482777949e+01
6.300000000000000000e+01	-6.259887147132195295e+00	1.163819539476779359e-02	-6.259887498729498567e+00	1.163823976571953973e-02	6.501671367650697903e+03	9.036265701430632191e+01
6.400000000000000000e+01	-6.259873830633698510e+00	1.163809152656083284e-02	-6.259874182449797431e+00	1.163813592795651455e-02	6.501574826086895882e+03	9.035405590514278629e+01
6.500000000000000000e+01	-6.259855009515201019e+00	1.163806799595732897e-02	-6.259855361562697063e+00	1.163811243121549814e-02	6.501432557708899367e+03	9.034816159694675264e+01
6.600000000000000000e+01	-6.259826994804098099e+00	1.163818118071898063e-02	-6.259827347082797644e+00	1.163822565302119819e-02	6.501257232372196995e+03	9.034508172978003415e+01
6.700000000000000000e+01	-6.259785570890895379e+00	1.163854059616522586e-02	-6.259785923386797180e+00	1.163858510776579445e-02	6.501013008544200602e+03	9.034414226638199352e+01
6.800000000000000000e+01	-6.259731484443794791e+00	1.163926479383253429e-02	-6.259731837129895560e+00	1.163930934526308594e-02	6.500669054449398573e+03	9.034549107922070732e+01
6.900000000000000000e+01	-6.259679031056499809e+00	1.164020485972068822e-02	-6.259679383901998406e+00	1.164024944683668232e-02	6.500153876380798465e+03	9.035210771294292442e+01
7.000000000000000000e+01	-6.259646720712400025e+00	1.164087489999595521e-02	-6.259647073701197328e+00	1.164091951450219910e-02	6.499775044457599506e+03	9.035756666702060613e+01
7.100000000000000000e+01	-6.259631598873999003e+00	1.164118368124430342e-02	-6.259631951980200171e+00	1.164122831587346626e-02	6.499599647109798752e+03	9.035711549487214711e+01
7.200000000000000000e+01	-6.259622563814198237e+00	1.164134755480800490e-02	-6.259622917020399413e+00	1.164139220443246962e-02	6.499505212249599026e+03	9.035443211577080547e+01
7.300000000000000000e+01	-6.259615392697798875e+00	1.164146085506735130e-02	-6.259615745977201051e+00	1.164150551553697933e-02	6.499461345215398978e+03	9.034972602344245729e+01
7.400000000000000000e+01	-6.259609280303198631e+00	1.164153767630505404e-02	-6.259609633622895686e+00	1.164158234313716726e-02	6.499385967758201332e+03	9.034591506846930997e+01
7.500000000000000000e+01	-6.259604078380496262e+00	1.164157465323471981e-02	-6.259604431716097928e+00	1.164161932330374030e-02	6.499306078861000969e+03	9.034032769049363765e+01
7.600000000000000000e+01	-6.259599643955298554e+00	1.164156565579233665e-02	-6.259599997281898531e+00	1.164161032565742479e-02	6.499229790637900805e+03	9.033495720363882242e+01
7.700000000000000000e+01	-6.259595718432597877e+00	1.164150169993386288e-02	-6.259596071713799503e+00	1.164154636504823558e-02	6.499106727986099031e+03	9.032867554790935571e+01
7.800000000000000000e+01	-6.259591894340497120e+00	1.164136415917261386e-02	-6.259592247540100907e+00	1.164140881521799273e-02	6.499002009437797824e+03	9.031850307772425879e+01
7.900000000000000000e+01	-6.259587509195395860e+00	1.164110744080827653e-02	-6.259587862265398428e+00	1.164115208216335434e-02	6.498872319676201187e+03	9.030817244885223261e+01
8.000000000000000000e+01	-6.259581230669598817e+00	1.164060943901379028e-02	-6.259581583540197336e+00	1.164065405775619767e-02	6.498697384569498354e+03	9.029170817251082326e+01
8.100000000000000000e+01	-6.259569502389897622e+00	1.163949414816261782e-02	-6.259569854952900414e+00	1.163953873281327669e-02	6.498500500207600453e+03	9.027230244642009893e+01
8.200000000000000000e+01	-6.259539457450999933e+00	1.163632212379728595e-02	-6.259539809528696708e+00	1.163636665866523562e-02	6.498144495566201840e+03	9.024152501695250805e+01
8.300000000000000000e+01	-6.259428371897395316e+00	1.162425223634970528e-02	-6.259428722920597821e+00	1.162429668235816053e-02	6.497650205793400346e+03	9.019534846698300612e+01
8.400000000000000000e+01	-6.258974539003498982e+00	1.158335036902169088e-02	-6.258974888089898769e+00	1.158339477728911708e-02	6.494944795913498638e+03	8.993187279192942185e+01
8.500000000000000000e+01	-6.258145209646999163e+00	1.155196035136289365e-02	-6.258145556877101612e+00	1.155200488281071108e-02	6.487906133170098656e+03	8.956949128868508581e+01
8.600000000000000000e+01	-6.257592357505899372e+00	1.156959168473966661e-02	-6.257592703358401565e+00	1.156963629136583890e-02	6.484012652296099986e+03	8.960443859176425008e+01
8.700000000000000000e+01	-6.256674742951593871e+00	1.166597458720449419e-02	-6.256675088848298039e+00	1.166601905261203942e-02	6.479092483144300786e+03	9.000163223494097053e+01
8.800000000000000000e+01	-6.256108961494297738e+00	1.176033577809844702e-02	-6.256109307027198696e+00	1.176038009417519278e-02	6.473770741808198181e+03	9.072645767731044941e+01
8.900000000000000000e+01	-6.256077858746197151e+00	1.176591494584777221e-02	-6.256078204228398221e+00	1.176595924470206014e-02	6.473169891403001202e+03	9.081008204490264291e+01
9.000000000000000000e+01	-6.256076020149697214e+00	1.176579570575488586e-02	-6.256076365577297516e+00	1.176583999858262994e-02	6.473099057463299687e+03	9.080123217083941256e+01
9.100000000000000000e+01	-6.256073953668298770e+00	1.176555640511311659e-02	-6.256074299027200247e+00	1.176560069070787216e-02	6.473016893309396437e+03	9.079080762641287095e+01
9.200000000000000000e+01	-6.256070902642596465e+00	1.176520202070378308e-02	-6.256071247910898414e+00	1.176524629703801575e-02	6.472922444764100874e+03	9.077893508259400335e+01
9.300000000000000000e+01	-6.256065912611498803e+00	1.176462438483527953e-02	-6.256066257760497962e+00	1.176466864966119533e-02	6.472819071968698154e+03	9.076616948528817375e+01
9.400000000000000000e+01	-6.256056852923799205e+00	1.176358148323762218e-02	-6.256057197909099088e+00	1.176362573370256896e-02	6.472627646878499036e+03	9.074351770601249711e+01
9.500000000000000000e+01	-6.256038464624599449e+00	1.176148633606491009e-02	-6.256038809385199073e+00	1.176153057044178676e-02	6.472369923703296990e+03	9.071378744063176214e+01
9.600000000000000000e+01	-6.255995856504699582e+00	1.175674027138691978e-02	-6.255996200996601253e+00	1.175678449878576372e-02	6.472050145840100413e+03	9.067812952907546276e+01
9.700000000000000000e+01	-6.255881753501999043e+00	1.174477521511405401e-02	-6.255882097774495776e+00	1.174481948074144674e-02	6.471446367070200722e+03	9.061440900217080241e+01
9.800000000000000000e+01	-6.255567677080399847e+00	1.171745967746943597e-02	-6.255568021032497761e+00	1.171750407052628458e-02	6.469506111358099588e+03	9.043792971270673320e+01
9.900000000000000000e+01	-6.254981324951100596e+00	1.168867117545680304e-02	-6.254981668509899784e+00	1.168871577393064062e-02	6.465266929398298089e+03	9.019590678169775799e+01
1.000000000000000000e+02	-6.254602750396498934e+00	1.168552758607304017e-02	-6.254603093307298245e+00	1.168557228235699019e-02	6.461335670991800725e+03	9.014732333278081455e+01


==> figs/BIRCH_GMM_exhaustive_5_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-6.915990412660000253e+00	-7.636077899490000043e+00	1.533845054720000007e+04
1.000000000000000000e+00	-6.768291707320000405e+00	-7.489672895970000077e+00	1.311069312800000080e+04
2.000000000000000000e+00	-6.740719762380000368e+00	-6.766022171570000410e+00	1.239054963359999965e+04
3.000000000000000000e+00	-6.722986039880000320e+00	-6.727729332590000055e+00	1.200933749440000065e+04
4.000000000000000000e+00	-6.703555362330000378e+00	-6.706300496899999963e+00	1.155403002639999977e+04
5.000000000000000000e+00	-6.676090692039999830e+00	-6.677568200649999675e+00	1.093237563899999986e+04
6.000000000000000000e+00	-6.627648661560000320e+00	-6.628287396050000169e+00	1.008888223880000078e+04
7.000000000000000000e+00	-6.540392172249999803e+00	-6.540551513819999663e+00	8.806240693429999737e+03
8.000000000000000000e+00	-6.414523365310000003e+00	-6.414536066070000153e+00	7.645165402929999800e+03
9.000000000000000000e+00	-6.226428391609999835e+00	-6.226428878380000143e+00	6.389506833680000454e+03
1.000000000000000000e+01	-6.049055978480000206e+00	-6.049055979910000325e+00	5.099717482240000209e+03
1.100000000000000000e+01	-6.029399151619999842e+00	-6.029399151739999851e+00	4.913078884309999921e+03
1.200000000000000000e+01	-6.029142278000000132e+00	-6.029142278080000139e+00	4.899975633480000397e+03
1.300000000000000000e+01	-6.029139212789999647e+00	-6.029139212869999653e+00	4.899882778809999763e+03
1.400000000000000000e+01	-6.029139165610000184e+00	-6.029139165700000191e+00	4.899872730699999920e+03
1.500000000000000000e+01	-6.029139164770000114e+00	-6.029139164850000121e+00	4.899871219419999761e+03
1.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870985679999649e+03
1.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870949299999666e+03
1.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870943629999601e+03
1.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942739999919e+03
2.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942599999580e+03
2.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942579999792e+03
2.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942579999792e+03
2.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
2.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
2.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
2.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
2.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
2.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
2.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
3.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
3.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
3.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
3.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
3.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
3.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
3.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
3.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
3.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
3.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
4.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
4.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
4.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
4.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
4.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
4.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
4.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
4.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
4.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
4.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
5.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
5.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
5.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
5.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
5.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
5.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
5.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
5.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
5.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
5.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
6.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
6.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
6.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
6.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
6.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
6.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
6.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
6.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
6.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
6.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
7.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
7.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
7.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
7.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
7.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
7.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
7.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
7.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
7.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
7.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
8.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
8.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
8.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
8.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
8.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
8.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
8.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
8.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
8.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
8.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
9.000000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
9.100000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
9.200000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
9.300000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
9.400000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
9.500000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
9.600000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
9.700000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
9.800000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
9.900000000000000000e+01	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03
1.000000000000000000e+02	-6.029139164750000113e+00	-6.029139164830000119e+00	4.899870942569999897e+03


==> figs/BIRCH_k-means.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-6.877116289820699890e+00	3.988051694342195121e-03	-8.004649026714000470e+00	5.501101131833382313e-03	1.403381982389599762e+04	1.959930320189010899e+02
1.000000000000000000e+00	-6.764385103345301964e+00	1.965487892421922955e-03	-7.894881843999298709e+00	3.832490975606585998e-03	1.204513573098389497e+04	1.669694940368985101e+02
2.000000000000000000e+00	-6.505575775955901641e+00	1.163255513750622097e-02	-6.653485177700800612e+00	1.495476251979197500e-02	9.182917209390403514e+03	1.376735981179104442e+02
3.000000000000000000e+00	-6.447440615644796758e+00	1.236989439630039982e-02	-6.540371860941101900e+00	1.483968828073950821e-02	8.198497388922800383e+03	1.200403214725898096e+02
4.000000000000000000e+00	-6.412001265517696780e+00	1.319447251220011094e-02	-6.487798712503000331e+00	1.534010174378281667e-02	7.784413190652092453e+03	1.179328253634414523e+02
5.000000000000000000e+00	-6.387611841767300014e+00	1.386800962075159828e-02	-6.451879175882502260e+00	1.611175527386823209e-02	7.518597517103599785e+03	1.194831597497518487e+02
6.000000000000000000e+00	-6.370102791057900227e+00	1.406569612974192807e-02	-6.428443283377101913e+00	1.632044084549417670e-02	7.346750635405101093e+03	1.180789249083566403e+02
7.000000000000000000e+00	-6.357289667257902011e+00	1.429988448635654240e-02	-6.410487318154099334e+00	1.652420218592795878e-02	7.218655951976098549e+03	1.179926446985417385e+02
8.000000000000000000e+00	-6.349509098495599524e+00	1.443946209879972374e-02	-6.398673785941801917e+00	1.669150715127418541e-02	7.135984704511399286e+03	1.180990278775595641e+02
9.000000000000000000e+00	-6.342433022932901565e+00	1.471112500054892226e-02	-6.390900430527101328e+00	1.691313145137417900e-02	7.083184148880301109e+03	1.185085594884141074e+02
1.000000000000000000e+01	-6.336469902663298903e+00	1.474874401213501808e-02	-6.382526206471498931e+00	1.699382613560187008e-02	7.024686994062299163e+03	1.174807408200377239e+02
1.100000000000000000e+01	-6.333082812699402986e+00	1.471318692436937928e-02	-6.377585640382601895e+00	1.696250097372336424e-02	6.989548778891300572e+03	1.164451773934184047e+02
1.200000000000000000e+01	-6.330206444442801228e+00	1.462547780659061679e-02	-6.373929539340001504e+00	1.682946217113476944e-02	6.962560569764101274e+03	1.151855951554081940e+02
1.300000000000000000e+01	-6.328328530575401345e+00	1.455346793672167294e-02	-6.371124713279800567e+00	1.672399624477571151e-02	6.941911644989999331e+03	1.142285544605498160e+02
1.400000000000000000e+01	-6.326154131721601459e+00	1.452954422143648214e-02	-6.369061200208899542e+00	1.665566880335328862e-02	6.926845941562301050e+03	1.135474301510286494e+02
1.500000000000000000e+01	-6.324151004198501624e+00	1.462519013073020936e-02	-6.366235322678702069e+00	1.670613895344713953e-02	6.907857095038801162e+03	1.135440313907735543e+02
1.600000000000000000e+01	-6.323011367239303127e+00	1.460134177392459140e-02	-6.364753683820302932e+00	1.676011508060128510e-02	6.898147266853900874e+03	1.135814573739955193e+02
1.700000000000000000e+01	-6.320886624396701237e+00	1.445434188643101789e-02	-6.362988857614801930e+00	1.662018452287438580e-02	6.884257357515802141e+03	1.120930117954840881e+02
1.800000000000000000e+01	-6.318780052146800941e+00	1.440179093878037921e-02	-6.359795560102302403e+00	1.645573941981325408e-02	6.860417285952002203e+03	1.104365506985403016e+02
1.900000000000000000e+01	-6.317582705865700810e+00	1.438626353801203926e-02	-6.358241967333001732e+00	1.642267180036347321e-02	6.849481628996002655e+03	1.101820142832612390e+02
2.000000000000000000e+01	-6.316178291728402172e+00	1.437946871594852037e-02	-6.356683144195801383e+00	1.641311473859796005e-02	6.838815599079402091e+03	1.101418877439405151e+02
2.100000000000000000e+01	-6.314626862133001062e+00	1.437370339903693874e-02	-6.354958645936201300e+00	1.640311340672350598e-02	6.827040668765901501e+03	1.101008079956741597e+02
2.200000000000000000e+01	-6.312669802995901414e+00	1.443772836393774316e-02	-6.353046080272601870e+00	1.641604891866969840e-02	6.814268251877901093e+03	1.102148100701155897e+02
2.300000000000000000e+01	-6.310567632271101957e+00	1.458431646531565574e-02	-6.350389051390502360e+00	1.656984923681210226e-02	6.797918059460402219e+03	1.110280496416552012e+02
2.400000000000000000e+01	-6.310127254625700566e+00	1.460503930236879341e-02	-6.349138824386900914e+00	1.664449101345790924e-02	6.790259088549002627e+03	1.114106536064776520e+02
2.500000000000000000e+01	-6.310065025688202489e+00	1.460270699255394010e-02	-6.348990453988401228e+00	1.664710901077590816e-02	6.789279207909200522e+03	1.114083526125361061e+02
2.600000000000000000e+01	-6.310002064205201933e+00	1.459718532511798672e-02	-6.348909076886701364e+00	1.663994567050533155e-02	6.788642326655301986e+03	1.113412423248733631e+02
2.700000000000000000e+01	-6.309933513186601672e+00	1.459242049293003364e-02	-6.348825714532802422e+00	1.663219194643844948e-02	6.787983463536101226e+03	1.112655435720965045e+02
2.800000000000000000e+01	-6.309878491439102177e+00	1.458961453267863285e-02	-6.348730978121601254e+00	1.662470450907081385e-02	6.787250171533602042e+03	1.111895167533508157e+02
2.900000000000000000e+01	-6.309834149577801199e+00	1.458781789430299222e-02	-6.348673856598400889e+00	1.662143448649073402e-02	6.786823919541401665e+03	1.111560406571013999e+02
3.000000000000000000e+01	-6.309775117834101721e+00	1.458540998102314523e-02	-6.348592443281100728e+00	1.661821871822998994e-02	6.786234324870702039e+03	1.111215882615715174e+02
3.100000000000000000e+01	-6.309708165668201474e+00	1.457826295897380296e-02	-6.348513795189901110e+00	1.661176389432204858e-02	6.785622826663002343e+03	1.110564252474421636e+02
3.200000000000000000e+01	-6.309547131343301807e+00	1.455673510301561113e-02	-6.348394886020002126e+00	1.659777443152678916e-02	6.784647075751900957e+03	1.109210188465813900e+02
3.300000000000000000e+01	-6.309058675959001938e+00	1.449601425020239677e-02	-6.347984730492101768e+00	1.653937637986160891e-02	6.781169884715301123e+03	1.103854250769832106e+02
3.400000000000000000e+01	-6.308609783486402556e+00	1.445372995494025557e-02	-6.347260555521501146e+00	1.645816250478506979e-02	6.775340278215301623e+03	1.097089681889492851e+02
3.500000000000000000e+01	-6.308544980411502578e+00	1.444856238451224482e-02	-6.347000250518301634e+00	1.643619802741655769e-02	6.773340638287901129e+03	1.095426313825840623e+02
3.600000000000000000e+01	-6.308542136997002281e+00	1.444805894897587505e-02	-6.346986906793501859e+00	1.643456787673230196e-02	6.773231004380801096e+03	1.095273409496157200e+02
3.700000000000000000e+01	-6.308540354969402131e+00	1.444776988408954729e-02	-6.346983778001401788e+00	1.643403660006019160e-02	6.773203361287301050e+03	1.095221370146913813e+02
3.800000000000000000e+01	-6.308537833379701532e+00	1.444736121585737595e-02	-6.346979306955802258e+00	1.643327839911540994e-02	6.773163874298900737e+03	1.095147149664315975e+02
3.900000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
4.000000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
4.100000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
4.200000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
4.300000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
4.400000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
4.500000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
4.600000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
4.700000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
4.800000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
4.900000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
5.000000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
5.100000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
5.200000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
5.300000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
5.400000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
5.500000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
5.600000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
5.700000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
5.800000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
5.900000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
6.000000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
6.100000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
6.200000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
6.300000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
6.400000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
6.500000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
6.600000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
6.700000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
6.800000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
6.900000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
7.000000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
7.100000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
7.200000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
7.300000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
7.400000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
7.500000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
7.600000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
7.700000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
7.800000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
7.900000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
8.000000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
8.100000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
8.200000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
8.300000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
8.400000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
8.500000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
8.600000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
8.700000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
8.800000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
8.900000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
9.000000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
9.100000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
9.200000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
9.300000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
9.400000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
9.500000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
9.600000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
9.700000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
9.800000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
9.900000000000000000e+01	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02
1.000000000000000000e+02	-6.308536600347001588e+00	1.444716153550257287e-02	-6.346977867200101819e+00	1.643303449390891985e-02	6.773151162548301727e+03	1.095123285341754098e+02


==> figs/BIRCH_k-means_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-6.958525257929999874e+00	-8.168947443069999537e+00	2.105409793730000092e+04
1.000000000000000000e+00	-6.791673788429999803e+00	-7.968672195989999985e+00	1.750763853999999992e+04
2.000000000000000000e+00	-6.710129341330000052e+00	-7.018651247220000222e+00	1.308329555930000060e+04
3.000000000000000000e+00	-6.567414543569999985e+00	-6.781794591179999721e+00	1.032408600429999933e+04
4.000000000000000000e+00	-6.420759907949999956e+00	-6.589406471380000241e+00	8.517232741910000186e+03
5.000000000000000000e+00	-6.231690182830000424e+00	-6.331856833349999825e+00	6.583337624509999841e+03
6.000000000000000000e+00	-6.172657065750000172e+00	-6.225612758839999650e+00	5.919771084539999720e+03
7.000000000000000000e+00	-6.071868186389999700e+00	-6.138277145480000030e+00	5.424697658050000427e+03
8.000000000000000000e+00	-6.031678841029999738e+00	-6.047175167559999842e+00	4.952339982989999953e+03
9.000000000000000000e+00	-6.029338382639999772e+00	-6.036496579709999644e+00	4.899737346199999592e+03
1.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.000000000000000000e+02	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03


==> figs/BIRCH_k-means_estimated5_2.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-7.285782587392202636e+00	3.154705655510669886e-03	-1.041317883031500280e+01	3.649588728040422704e-03	1.409286317749480804e+04	2.224830094710459036e+02
1.000000000000000000e+00	-7.010730640480901776e+00	6.924069371977938287e-05	-1.007351940319600203e+01	9.857831588133104343e-04	1.264990235893999925e+05	7.344427637831340689e+02
2.000000000000000000e+00	-6.994772337979403787e+00	7.416882448269860543e-04	-9.765160586001799814e+00	3.027336226672978827e-03	7.326805094372198801e+04	9.196988807061245552e+02
3.000000000000000000e+00	-6.967527642299796931e+00	1.361359025575367915e-03	-9.530785921244900649e+00	3.060225853363231392e-03	4.794612990433299274e+04	6.146890802418884050e+02
4.000000000000000000e+00	-6.950707980856499546e+00	1.750222951256021498e-03	-9.423118381440202640e+00	5.328382085413555999e-03	4.051947914678099914e+04	5.205502370718803604e+02
5.000000000000000000e+00	-6.938578803030498676e+00	1.961796880435808053e-03	-9.359174445190504343e+00	6.652967327337738594e-03	3.796174540603399510e+04	4.182411230485284932e+02
6.000000000000000000e+00	-6.931818028436599555e+00	1.959351534734403259e-03	-9.331399725778501519e+00	7.198128390872996114e-03	3.685579987101598817e+04	4.027885927247450013e+02
7.000000000000000000e+00	-6.927825291106201711e+00	1.928064456614649470e-03	-9.315452470459897327e+00	7.528146163474679423e-03	3.616485130877299525e+04	3.723655204497184741e+02
8.000000000000000000e+00	-6.925368453820800241e+00	1.924275082774608596e-03	-9.306364185287300472e+00	7.729012535827237129e-03	3.604034798294799839e+04	3.641753762061334214e+02
9.000000000000000000e+00	-6.923796235867000881e+00	1.914923535615702848e-03	-9.300695098447999243e+00	7.826055328798061858e-03	3.580894415385797765e+04	3.643846849397751839e+02
1.000000000000000000e+01	-6.922538916775499374e+00	1.887374860234416075e-03	-9.296386914469797702e+00	7.804821516834839663e-03	3.574006632099299895e+04	3.618934673843849055e+02
1.100000000000000000e+01	-6.921633762350102970e+00	1.876618833510014083e-03	-9.293558465083696873e+00	7.867618379366916187e-03	3.564296227117099625e+04	3.606175870657374389e+02
1.200000000000000000e+01	-6.921042238139701652e+00	1.867690979301378246e-03	-9.291870277738901507e+00	7.888729204814039567e-03	3.563121895264599880e+04	3.663405727752679581e+02
1.300000000000000000e+01	-6.920601384635701514e+00	1.865414495246133300e-03	-9.290469454863602650e+00	7.919506083985993275e-03	3.557202954144599789e+04	3.586364237744115826e+02
1.400000000000000000e+01	-6.920333222880202584e+00	1.864008697439903037e-03	-9.289479623441696532e+00	7.964467608349967004e-03	3.555740897211998526e+04	3.552707779282495721e+02
1.500000000000000000e+01	-6.920034601473800784e+00	1.883178116124619578e-03	-9.288313076445799510e+00	8.110990504837928619e-03	3.557956513679199270e+04	3.550884246385772371e+02
1.600000000000000000e+01	-6.919844369413601370e+00	1.890694429413643154e-03	-9.287562636825798634e+00	8.184384283007471034e-03	3.559966933453299862e+04	3.516703079588023684e+02
1.700000000000000000e+01	-6.919638651287600695e+00	1.888154186476635743e-03	-9.286973340819097089e+00	8.173647612780308297e-03	3.558925451164799597e+04	3.483038812947690417e+02
1.800000000000000000e+01	-6.919542620731801819e+00	1.885769272962334406e-03	-9.286625370577997529e+00	8.176688921224296164e-03	3.557164079557000514e+04	3.501136001995641891e+02
1.900000000000000000e+01	-6.919485524002099375e+00	1.887560195086372336e-03	-9.286373460228798393e+00	8.182099101714367800e-03	3.556299068635299045e+04	3.503914358778902738e+02
2.000000000000000000e+01	-6.919446947376601820e+00	1.890228019190782734e-03	-9.286187543996298643e+00	8.185028464856657082e-03	3.557537310182499641e+04	3.492621965778824915e+02
2.100000000000000000e+01	-6.919455614371901042e+00	1.892752599528953975e-03	-9.286094581566395334e+00	8.187580439268407964e-03	3.556824811625298025e+04	3.493219533796253700e+02
2.200000000000000000e+01	-6.919420176154702951e+00	1.890083115990661171e-03	-9.285952413186198129e+00	8.191726350056932962e-03	3.556631753469898104e+04	3.496580432521762987e+02
2.300000000000000000e+01	-6.919385041246901125e+00	1.887799255462088667e-03	-9.285848737760199256e+00	8.194809450072419385e-03	3.555783219911699416e+04	3.504925676710795415e+02
2.400000000000000000e+01	-6.919354581519801428e+00	1.886347224582812006e-03	-9.285639729822600330e+00	8.222866273181816260e-03	3.555613257291399350e+04	3.506832100725470127e+02
2.500000000000000000e+01	-6.919304079093900661e+00	1.886194481114303670e-03	-9.285411323474299650e+00	8.233066018841467271e-03	3.557349233218398876e+04	3.515145012838574985e+02
2.600000000000000000e+01	-6.919272207264500985e+00	1.887139471349474126e-03	-9.285233907694701472e+00	8.237333061675657098e-03	3.555028465404799499e+04	3.512682468748942597e+02
2.700000000000000000e+01	-6.919252356856500974e+00	1.888295039718418996e-03	-9.285137916248700662e+00	8.240882197056240838e-03	3.554997404351199657e+04	3.514136104417802358e+02
2.800000000000000000e+01	-6.919249909113300845e+00	1.888255747028191617e-03	-9.285119331759100092e+00	8.241916791748104751e-03	3.554845413718999043e+04	3.513950831370323158e+02
2.900000000000000000e+01	-6.919249482544100438e+00	1.888285900203666781e-03	-9.285116330616400404e+00	8.242082547876151966e-03	3.554847542620999593e+04	3.514323709968622325e+02
3.000000000000000000e+01	-6.919250898514800241e+00	1.888371255408080986e-03	-9.285113993588000270e+00	8.242215428061302335e-03	3.554890768192999531e+04	3.514830492484914544e+02
3.100000000000000000e+01	-6.919249688805200194e+00	1.888298268525989698e-03	-9.285112481111999827e+00	8.242301773864960449e-03	3.554885794674499630e+04	3.514774412692359533e+02
3.200000000000000000e+01	-6.919252002835500015e+00	1.888438551103596014e-03	-9.285110743950401258e+00	8.242401284658862348e-03	3.555025368772898946e+04	3.516374311842878910e+02
3.300000000000000000e+01	-6.919252972732000018e+00	1.888498180518930923e-03	-9.285110257136899747e+00	8.242429235871102933e-03	3.555094297966099111e+04	3.517184386410698949e+02
3.400000000000000000e+01	-6.919253788542700789e+00	1.888548717088921105e-03	-9.285109937702298311e+00	8.242447592158802863e-03	3.555103692447299545e+04	3.517295813983092785e+02
3.500000000000000000e+01	-6.919254402230300194e+00	1.888586961892731089e-03	-9.285109856709599541e+00	8.242452248340022963e-03	3.555146312367999781e+04	3.517804402252256750e+02
3.600000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131688121999468e+04	3.517629321651181158e+02
3.700000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
3.800000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
3.900000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
4.000000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
4.100000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
4.200000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
4.300000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
4.400000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
4.500000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
4.600000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
4.700000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
4.800000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
4.900000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
5.000000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
5.100000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
5.200000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
5.300000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
5.400000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
5.500000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
5.600000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
5.700000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
5.800000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
5.900000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
6.000000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
6.100000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
6.200000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
6.300000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
6.400000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
6.500000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
6.600000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
6.700000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
6.800000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
6.900000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
7.000000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
7.100000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
7.200000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
7.300000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
7.400000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
7.500000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
7.600000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
7.700000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
7.800000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
7.900000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
8.000000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
8.100000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
8.200000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
8.300000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
8.400000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
8.500000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
8.600000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
8.700000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
8.800000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
8.900000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
9.000000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
9.100000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
9.200000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
9.300000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
9.400000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
9.500000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
9.600000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
9.700000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
9.800000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
9.900000000000000000e+01	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02
1.000000000000000000e+02	-6.919254774610100078e+00	1.888610264338451070e-03	-9.285109745216999499e+00	8.242458659211453903e-03	3.555131276490299206e+04	3.517624402204424996e+02


==> figs/BIRCH_k-means_estimated5_2_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-7.260195537210000438e+00	-1.037419868499999964e+01	1.329891812489999938e+04
1.000000000000000000e+00	-7.011857644420000035e+00	-1.006102351950000084e+01	1.276057686839999951e+05
2.000000000000000000e+00	-6.992743872110000147e+00	-9.765656709619999987e+00	5.669346668630000204e+04
3.000000000000000000e+00	-6.954058321599999815e+00	-9.516458247319999231e+00	3.444420413019999978e+04
4.000000000000000000e+00	-6.928140641819999779e+00	-9.356236729420000842e+00	2.768552224690000003e+04
5.000000000000000000e+00	-6.903756658969999904e+00	-9.210876656889999126e+00	3.146287763149999955e+04
6.000000000000000000e+00	-6.889439399689999632e+00	-9.135075933419999572e+00	2.922045056019999902e+04
7.000000000000000000e+00	-6.886742888909999749e+00	-9.087785829870000498e+00	2.858386657669999840e+04
8.000000000000000000e+00	-6.883329523399999594e+00	-9.056192290669999423e+00	2.883495901099999901e+04
9.000000000000000000e+00	-6.881177662389999838e+00	-9.048997458449999698e+00	2.844871222320000015e+04
1.000000000000000000e+01	-6.879712682870000151e+00	-9.042840585289999566e+00	2.811564705989999857e+04
1.100000000000000000e+01	-6.877180249680000301e+00	-9.031306197779999323e+00	2.678862259189999895e+04
1.200000000000000000e+01	-6.876332278139999588e+00	-9.028181017510000572e+00	2.663785190349999903e+04
1.300000000000000000e+01	-6.875744329259999787e+00	-9.025342156169999797e+00	2.732696623439999894e+04
1.400000000000000000e+01	-6.875681745469999662e+00	-9.021912234049999313e+00	2.779788382669999919e+04
1.500000000000000000e+01	-6.869243798970000370e+00	-8.987066028499999248e+00	2.765443608769999992e+04
1.600000000000000000e+01	-6.867587251239999802e+00	-8.971178675069999997e+00	2.709124926710000000e+04
1.700000000000000000e+01	-6.867928974419999832e+00	-8.969671460240000727e+00	2.699953234959999827e+04
1.800000000000000000e+01	-6.868202746189999708e+00	-8.969480424549999498e+00	2.701203204859999823e+04
1.900000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699821364370000083e+04
2.000000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
2.100000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
2.200000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
2.300000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
2.400000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
2.500000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
2.600000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
2.700000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
2.800000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
2.900000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
3.000000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
3.100000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
3.200000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
3.300000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
3.400000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
3.500000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
3.600000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
3.700000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
3.800000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
3.900000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
4.000000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
4.100000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
4.200000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
4.300000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
4.400000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
4.500000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
4.600000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
4.700000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
4.800000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
4.900000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
5.000000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
5.100000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
5.200000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
5.300000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
5.400000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
5.500000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
5.600000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
5.700000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
5.800000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
5.900000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
6.000000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
6.100000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
6.200000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
6.300000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
6.400000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
6.500000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
6.600000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
6.700000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
6.800000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
6.900000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
7.000000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
7.100000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
7.200000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
7.300000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
7.400000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
7.500000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
7.600000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
7.700000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
7.800000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
7.900000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
8.000000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
8.100000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
8.200000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
8.300000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
8.400000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
8.500000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
8.600000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
8.700000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
8.800000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
8.900000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
9.000000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
9.100000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
9.200000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
9.300000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
9.400000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
9.500000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
9.600000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
9.700000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
9.800000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
9.900000000000000000e+01	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04
1.000000000000000000e+02	-6.868277908169999613e+00	-8.969424849890000218e+00	2.699816845850000027e+04


==> figs/BIRCH_k-means_estimated5_5.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-7.080014913977898061e+00	2.821221033001333062e-03	-9.579791973025802321e+00	3.873182702256002669e-03	1.400248295310400499e+04	1.806485223072823487e+02
1.000000000000000000e+00	-6.940954830073799542e+00	6.378560580053871821e-04	-9.457537953574401968e+00	2.111477522790831951e-03	2.926968476240998280e+04	3.436889154898634615e+02
2.000000000000000000e+00	-6.825145288225694884e+00	8.174298535427806673e-04	-8.480921262923599713e+00	4.263072875128373976e-03	1.792619867924499704e+04	1.997960306694319002e+02
3.000000000000000000e+00	-6.700814101718599147e+00	3.906392150672106586e-03	-7.597270160728202271e+00	1.021002054102838723e-02	1.127835316588249771e+04	1.629630381162743902e+02
4.000000000000000000e+00	-6.510443134577001523e+00	9.648992266537587473e-03	-6.974049644214598942e+00	1.546700028990233636e-02	8.863817449202102580e+03	1.367069655216637045e+02
5.000000000000000000e+00	-6.399473479104698548e+00	1.171500342685302676e-02	-6.658152421070800742e+00	1.711560660809279683e-02	7.734149494605098880e+03	1.168634003673541457e+02
6.000000000000000000e+00	-6.347203780799302031e+00	1.272750661336088593e-02	-6.526474465283397031e+00	1.787596582969955966e-02	7.182717838358800691e+03	1.080979922955428663e+02
7.000000000000000000e+00	-6.322789314695598684e+00	1.296900188516670119e-02	-6.472287311504299367e+00	1.781658772911974900e-02	6.917257917581900074e+03	1.028370193197533808e+02
8.000000000000000000e+00	-6.310855427737999790e+00	1.278888639993783216e-02	-6.447643412329600032e+00	1.710090779481952469e-02	6.795676817958499669e+03	9.990356972240815026e+01
9.000000000000000000e+00	-6.302289191502199017e+00	1.271263668440668869e-02	-6.432332852851801341e+00	1.687506388152510903e-02	6.712063134235403595e+03	9.687338121843259842e+01
1.000000000000000000e+01	-6.296401636207805019e+00	1.249237200189174182e-02	-6.423382312355800039e+00	1.670208293935973587e-02	6.659890071686599185e+03	9.454637993210546654e+01
1.100000000000000000e+01	-6.289574802455700997e+00	1.232339527024567047e-02	-6.415527412641398364e+00	1.641752832672698642e-02	6.611470371182599592e+03	9.242560208471117278e+01
1.200000000000000000e+01	-6.283122677641201470e+00	1.224940952096071484e-02	-6.407369567344999517e+00	1.628807513688997760e-02	6.556724309352198361e+03	9.085519713608559300e+01
1.300000000000000000e+01	-6.279521344000801975e+00	1.220995548541402645e-02	-6.401863168842298890e+00	1.621430015774668817e-02	6.518549256367597991e+03	8.954158865864539507e+01
1.400000000000000000e+01	-6.276673501093101848e+00	1.228112790190470476e-02	-6.398553657151797580e+00	1.612721759071930258e-02	6.497220813303400064e+03	8.940522736818873284e+01
1.500000000000000000e+01	-6.274242458549201373e+00	1.243242372511414728e-02	-6.395469227335398799e+00	1.629757654090317059e-02	6.478434132939799383e+03	9.009482368045992473e+01
1.600000000000000000e+01	-6.272774532300803507e+00	1.236595923387026966e-02	-6.393402297539697798e+00	1.630606554194654820e-02	6.465438450013999500e+03	8.963367224775976183e+01
1.700000000000000000e+01	-6.271493377220801690e+00	1.226413769207318656e-02	-6.391918745953098835e+00	1.620302116757638133e-02	6.454485899822701867e+03	8.888045821899628152e+01
1.800000000000000000e+01	-6.269864146393802073e+00	1.216039471803115161e-02	-6.390260355815798654e+00	1.599099523674732404e-02	6.440226228305199584e+03	8.786190392135941352e+01
1.900000000000000000e+01	-6.268622684516702570e+00	1.213389640739946131e-02	-6.388992604058398861e+00	1.589214716833761004e-02	6.429135379136201664e+03	8.744701567618832883e+01
2.000000000000000000e+01	-6.266779343421700510e+00	1.220870255710296629e-02	-6.387591864470198111e+00	1.592404771261767688e-02	6.418636771371000577e+03	8.758099680333971548e+01
2.100000000000000000e+01	-6.264177034752901996e+00	1.236597819837401482e-02	-6.385034366947095030e+00	1.604156821931913141e-02	6.401499817013798747e+03	8.842394345972030578e+01
2.200000000000000000e+01	-6.262747965134801476e+00	1.238916326890051461e-02	-6.382855217496698153e+00	1.612095628450644497e-02	6.386949083127900849e+03	8.863113165749822997e+01
2.300000000000000000e+01	-6.262250479487102339e+00	1.234776993567251492e-02	-6.382155510326096959e+00	1.609742998431192701e-02	6.382528891554401525e+03	8.845479010192198643e+01
2.400000000000000000e+01	-6.261294193553601062e+00	1.227992326476866000e-02	-6.381409077924697471e+00	1.606600750419037021e-02	6.376617930563699701e+03	8.786006759297039537e+01
2.500000000000000000e+01	-6.260785742030702039e+00	1.227266104724532639e-02	-6.380542176015796763e+00	1.607121534368632573e-02	6.370012482103400544e+03	8.761808091202280480e+01
2.600000000000000000e+01	-6.260728403088401173e+00	1.227358113903320898e-02	-6.380325527254798068e+00	1.607798235274770365e-02	6.368536888536798870e+03	8.762826748919532349e+01
2.700000000000000000e+01	-6.260710546316902381e+00	1.227387811556725564e-02	-6.380279420115798850e+00	1.607803539908594925e-02	6.368329804332699496e+03	8.762473482693033588e+01
2.800000000000000000e+01	-6.260670761736800927e+00	1.227230695632968750e-02	-6.380243257319495598e+00	1.607747812147746619e-02	6.368104455846801102e+03	8.761515863324117959e+01
2.900000000000000000e+01	-6.260574322153300564e+00	1.226561088559367275e-02	-6.380157175556897542e+00	1.607639723676818760e-02	6.367491081193300488e+03	8.758183591147113134e+01
3.000000000000000000e+01	-6.260379032030401802e+00	1.224624472121685348e-02	-6.379977633302097217e+00	1.607017901010406730e-02	6.366130377904200031e+03	8.744874190861420971e+01
3.100000000000000000e+01	-6.260150700187000261e+00	1.222621298500244438e-02	-6.379773796252598217e+00	1.606296037925158612e-02	6.364170845792300497e+03	8.726459493640713561e+01
3.200000000000000000e+01	-6.259935179978501907e+00	1.221031559536378021e-02	-6.379652360807196665e+00	1.605916995565261421e-02	6.362236459836300128e+03	8.710966183416778108e+01
3.300000000000000000e+01	-6.259799334961201112e+00	1.220223456586237536e-02	-6.379595422303498076e+00	1.605778394011624782e-02	6.360841840846099331e+03	8.702452190648702413e+01
3.400000000000000000e+01	-6.259695888684001730e+00	1.219705923705607584e-02	-6.379562358248497489e+00	1.605709013365392429e-02	6.359809059613899990e+03	8.697534224519998247e+01
3.500000000000000000e+01	-6.259665843179501366e+00	1.219588482931422205e-02	-6.379557234620898853e+00	1.605707667116201137e-02	6.359582967778700549e+03	8.696673505818854721e+01
3.600000000000000000e+01	-6.259630649565800731e+00	1.219479028377765291e-02	-6.379546525986897976e+00	1.605713339368720211e-02	6.359311828617300307e+03	8.695817040608933723e+01
3.700000000000000000e+01	-6.259619003486900368e+00	1.219489685530130221e-02	-6.379511787238898002e+00	1.605694744448538797e-02	6.359246805037000740e+03	8.695931595090435451e+01
3.800000000000000000e+01	-6.259602848101001094e+00	1.219492053854147676e-02	-6.379498666836898479e+00	1.605727379169807206e-02	6.359154220985199572e+03	8.695981317122583221e+01
3.900000000000000000e+01	-6.259578781254200308e+00	1.219499511212360915e-02	-6.379470572639299064e+00	1.605800825665552184e-02	6.358962884217699866e+03	8.696114995777514878e+01
4.000000000000000000e+01	-6.259565260496800398e+00	1.219505763585781652e-02	-6.379444950940998282e+00	1.605872047733130498e-02	6.358786774816700927e+03	8.696274867939790454e+01
4.100000000000000000e+01	-6.259560067962601337e+00	1.219508559161030029e-02	-6.379436507939297840e+00	1.605896403046597198e-02	6.358720982504900348e+03	8.696343652517744260e+01
4.200000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
4.300000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
4.400000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
4.500000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
4.600000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
4.700000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
4.800000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
4.900000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
5.000000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
5.100000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
5.200000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
5.300000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
5.400000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
5.500000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
5.600000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
5.700000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
5.800000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
5.900000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
6.000000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
6.100000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
6.200000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
6.300000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
6.400000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
6.500000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
6.600000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
6.700000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
6.800000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
6.900000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
7.000000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
7.100000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
7.200000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
7.300000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
7.400000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
7.500000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
7.600000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
7.700000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
7.800000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
7.900000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
8.000000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
8.100000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
8.200000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
8.300000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
8.400000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
8.500000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
8.600000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
8.700000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
8.800000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
8.900000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
9.000000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
9.100000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
9.200000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
9.300000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
9.400000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
9.500000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
9.600000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
9.700000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
9.800000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
9.900000000000000000e+01	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01
1.000000000000000000e+02	-6.259558038499001498e+00	1.219509711281203598e-02	-6.379431336814898046e+00	1.605911536875286733e-02	6.358678092783000466e+03	8.696391145835970349e+01


==> figs/BIRCH_k-means_estimated5_5_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-7.028709995039999825e+00	-9.502084338119999529e+00	1.174798804200000086e+04
1.000000000000000000e+00	-6.941432900799999750e+00	-9.454709781480000075e+00	2.458460715100000016e+04
2.000000000000000000e+00	-6.807275925679999951e+00	-8.388521654330000743e+00	1.611722530069999993e+04
3.000000000000000000e+00	-6.619417249039999618e+00	-7.341658106939999762e+00	9.171670809060000465e+03
4.000000000000000000e+00	-6.439472491780000141e+00	-6.724810276510000406e+00	7.911123904580000271e+03
5.000000000000000000e+00	-6.351697248149999808e+00	-6.513377256060000065e+00	7.349201073309999629e+03
6.000000000000000000e+00	-6.273813245989999565e+00	-6.340478762400000079e+00	6.487688882659999763e+03
7.000000000000000000e+00	-6.261624400069999652e+00	-6.299824368010000342e+00	6.312046215569999731e+03
8.000000000000000000e+00	-6.257515374019999577e+00	-6.295271905869999962e+00	6.283086601629999677e+03
9.000000000000000000e+00	-6.255883134390000322e+00	-6.293683930030000262e+00	6.273015972340000189e+03
1.000000000000000000e+01	-6.254000757120000031e+00	-6.292634594019999916e+00	6.266370060369999919e+03
1.100000000000000000e+01	-6.252135916580000341e+00	-6.291954627349999996e+00	6.262067251000000397e+03
1.200000000000000000e+01	-6.247708099399999604e+00	-6.289976606419999783e+00	6.249567013879999649e+03
1.300000000000000000e+01	-6.228413324929999995e+00	-6.276080465539999764e+00	6.162442980890000399e+03
1.400000000000000000e+01	-6.166359963369999697e+00	-6.240229256140000125e+00	5.943180240710000362e+03
1.500000000000000000e+01	-6.038061426349999650e+00	-6.094632442380000015e+00	5.129278021909999552e+03
1.600000000000000000e+01	-6.029494493449999659e+00	-6.050297719739999636e+00	4.904075481609999770e+03
1.700000000000000000e+01	-6.029425128429999781e+00	-6.049527461710000331e+00	4.900250445460000265e+03
1.800000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
1.900000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
2.000000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
2.100000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
2.200000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
2.300000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
2.400000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
2.500000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
2.600000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
2.700000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
2.800000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
2.900000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
3.000000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
3.100000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
3.200000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
3.300000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
3.400000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
3.500000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
3.600000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
3.700000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
3.800000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
3.900000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
4.000000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
4.100000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
4.200000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
4.300000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
4.400000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
4.500000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
4.600000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
4.700000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
4.800000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
4.900000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
5.000000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
5.100000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
5.200000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
5.300000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
5.400000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
5.500000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
5.600000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
5.700000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
5.800000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
5.900000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
6.000000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
6.100000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
6.200000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
6.300000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
6.400000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
6.500000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
6.600000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
6.700000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
6.800000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
6.900000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
7.000000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
7.100000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
7.200000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
7.300000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
7.400000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
7.500000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
7.600000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
7.700000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
7.800000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
7.900000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
8.000000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
8.100000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
8.200000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
8.300000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
8.400000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
8.500000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
8.600000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
8.700000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
8.800000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
8.900000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
9.000000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
9.100000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
9.200000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
9.300000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
9.400000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
9.500000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
9.600000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
9.700000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
9.800000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
9.900000000000000000e+01	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03
1.000000000000000000e+02	-6.029453725459999802e+00	-6.049483214580000379e+00	4.900030807449999884e+03


==> figs/BIRCH_k-means_estimated_2.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-7.279317624817203125e+00	3.281136014213825031e-03	-1.040759517136500101e+01	3.922883940250540026e-03	1.414796449158410724e+04	2.004858810812260401e+02
1.000000000000000000e+00	-7.010648194132202526e+00	7.461413435207956552e-05	-1.007288457561100081e+01	1.095298747157746454e-03	1.249655438076999853e+05	7.282743250717577439e+02
2.000000000000000000e+00	-6.998044658181802546e+00	5.989600659848853597e-04	-9.805282098584999773e+00	2.617469040665057131e-03	6.267025178524695366e+04	7.780913552434485609e+02
3.000000000000000000e+00	-6.966962882553202618e+00	1.105630713339350720e-03	-9.533508083387996379e+00	3.201116406325043434e-03	4.470722276435399544e+04	4.934854591733354141e+02
4.000000000000000000e+00	-6.930875338636400151e+00	1.613478726517989219e-03	-9.307999709590999871e+00	6.505134956927310919e-03	3.985231092372599232e+04	4.336063557629033198e+02
5.000000000000000000e+00	-6.914148777622000530e+00	1.771957962713504404e-03	-9.219412505233403721e+00	8.187738525268183076e-03	3.438792922252200515e+04	3.873876613485595044e+02
6.000000000000000000e+00	-6.906938291275499964e+00	1.793760883070475830e-03	-9.183390958222199529e+00	8.913472277665479560e-03	3.276166569901002731e+04	3.379028536768122990e+02
7.000000000000000000e+00	-6.903700752355896419e+00	1.773629688879377027e-03	-9.168376606650296523e+00	9.008399814392711522e-03	3.241113944525300030e+04	3.086542662387106475e+02
8.000000000000000000e+00	-6.901823199567299838e+00	1.773803840873770798e-03	-9.159579405626001147e+00	9.091304252177172945e-03	3.233166573753900957e+04	3.137960883520903508e+02
9.000000000000000000e+00	-6.900975593464401037e+00	1.769495763642007970e-03	-9.155215468755006469e+00	9.087054319363855465e-03	3.213275221476499792e+04	3.084785649540236818e+02
1.000000000000000000e+01	-6.900263532136905020e+00	1.750868723868482125e-03	-9.151914706077203476e+00	9.130202523284161251e-03	3.223478900445900945e+04	3.001601859250114330e+02
1.100000000000000000e+01	-6.899598296098904626e+00	1.724129243747584209e-03	-9.149178242535397132e+00	9.200337369324755946e-03	3.228302084869101964e+04	2.976598516435775537e+02
1.200000000000000000e+01	-6.899192621819200788e+00	1.714750908307484042e-03	-9.147118755934100065e+00	9.264162010185070933e-03	3.223739250015099242e+04	3.006166585325244114e+02
1.300000000000000000e+01	-6.899041057863996684e+00	1.712884724681893508e-03	-9.145993783021307166e+00	9.306412179839029103e-03	3.216288559679599348e+04	2.989933307539680527e+02
1.400000000000000000e+01	-6.898960175770498360e+00	1.709658190115876135e-03	-9.145199106468096417e+00	9.318749233545243343e-03	3.212042366482798025e+04	2.965033225567192972e+02
1.500000000000000000e+01	-6.898908876036398574e+00	1.705657948108167026e-03	-9.144493722399101188e+00	9.352252522084505970e-03	3.210307619912399605e+04	2.954512161072142362e+02
1.600000000000000000e+01	-6.898838509254899165e+00	1.702228042344461996e-03	-9.143955723363898613e+00	9.349727322383599368e-03	3.208713637533000292e+04	2.960958869152032662e+02
1.700000000000000000e+01	-6.898824993097900204e+00	1.700630186548264967e-03	-9.143741713015598904e+00	9.352148148276480735e-03	3.208802498554399790e+04	2.952989145668628908e+02
1.800000000000000000e+01	-6.898824655901499625e+00	1.699614457429763454e-03	-9.143613089605999278e+00	9.353774104459595951e-03	3.209378718619300344e+04	2.944875830400659424e+02
1.900000000000000000e+01	-6.898829331885198535e+00	1.697668593855349278e-03	-9.143501473505798671e+00	9.353536059365780489e-03	3.209272633552799380e+04	2.944300503444270589e+02
2.000000000000000000e+01	-6.898822025960698490e+00	1.696400476914424220e-03	-9.143379743308196694e+00	9.354515990432847594e-03	3.208524302697000167e+04	2.948733454996657315e+02
2.100000000000000000e+01	-6.898812177650598620e+00	1.697279636571613019e-03	-9.143255375206098989e+00	9.358585637800946599e-03	3.207356875172100627e+04	2.957902010789033511e+02
2.200000000000000000e+01	-6.898804822430699701e+00	1.697163455492350882e-03	-9.143214846006499030e+00	9.359335271996515465e-03	3.206705722186600178e+04	2.962458439002917316e+02
2.300000000000000000e+01	-6.898799251047197600e+00	1.696620937149068229e-03	-9.143172027905196231e+00	9.360190226178011219e-03	3.206358238396899833e+04	2.964345885654798849e+02
2.400000000000000000e+01	-6.898778273102699643e+00	1.695974932996190771e-03	-9.143139550812099614e+00	9.360938040082146874e-03	3.206662945040199338e+04	2.963031401415378241e+02
2.500000000000000000e+01	-6.898771987245399195e+00	1.695424549316801744e-03	-9.143099992498198603e+00	9.362227129208332277e-03	3.206415934141899925e+04	2.964952170182094164e+02
2.600000000000000000e+01	-6.898770645611097763e+00	1.695156428498119329e-03	-9.143083322493598786e+00	9.362594119432517820e-03	3.206412546902200120e+04	2.965499610258848975e+02
2.700000000000000000e+01	-6.898764585333899468e+00	1.694997377202025644e-03	-9.143064133193997023e+00	9.363073580661232173e-03	3.206698935768599767e+04	2.964337552271248910e+02
2.800000000000000000e+01	-6.898767565130498269e+00	1.694984411112428462e-03	-9.143061569295698021e+00	9.363143711909516567e-03	3.206635197791299288e+04	2.964592077272468487e+02
2.900000000000000000e+01	-6.898733783792798668e+00	1.694902937539672933e-03	-9.142854318697597904e+00	9.372244833732158026e-03	3.206997728495199408e+04	2.963403132453884723e+02
3.000000000000000000e+01	-6.898722645203198667e+00	1.695022195445407276e-03	-9.142835781504997428e+00	9.373279474290476670e-03	3.206752243427599387e+04	2.964160811308746588e+02
3.100000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206699310387699370e+04	2.964350538678774001e+02
3.200000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
3.300000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
3.400000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
3.500000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
3.600000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
3.700000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
3.800000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
3.900000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
4.000000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
4.100000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
4.200000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
4.300000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
4.400000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
4.500000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
4.600000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
4.700000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
4.800000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
4.900000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
5.000000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
5.100000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
5.200000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
5.300000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
5.400000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
5.500000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
5.600000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
5.700000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
5.800000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
5.900000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
6.000000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
6.100000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
6.200000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
6.300000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
6.400000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
6.500000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
6.600000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
6.700000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
6.800000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
6.900000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
7.000000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
7.100000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
7.200000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
7.300000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
7.400000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
7.500000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
7.600000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
7.700000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
7.800000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
7.900000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
8.000000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
8.100000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
8.200000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
8.300000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
8.400000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
8.500000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
8.600000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
8.700000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
8.800000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
8.900000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
9.000000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
9.100000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
9.200000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
9.300000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
9.400000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
9.500000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
9.600000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
9.700000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
9.800000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
9.900000000000000000e+01	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02
1.000000000000000000e+02	-6.898722730501199329e+00	1.695021006879920359e-03	-9.142835423713798093e+00	9.373299800051906536e-03	3.206697951051699420e+04	2.964355534010245492e+02


==> figs/BIRCH_k-means_estimated_5.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-7.066793131347999690e+00	2.795259595486447070e-03	-9.564708687661397590e+00	3.660363091981140397e-03	1.405692561508199833e+04	2.202912351164691245e+02
1.000000000000000000e+00	-6.941035594868197656e+00	5.792005158687676090e-04	-9.455119822567503718e+00	2.069585008624377342e-03	2.884466761827799928e+04	2.990864525581460498e+02
2.000000000000000000e+00	-6.834388586331701099e+00	8.021883447397549832e-04	-8.494179557594005558e+00	5.096155530888379914e-03	2.036913002679900455e+04	1.990787408971331729e+02
3.000000000000000000e+00	-6.688103977568501612e+00	4.784188543104125890e-03	-7.490100675034499389e+00	1.026586365077791253e-02	1.158181986856119875e+04	1.610195186796939595e+02
4.000000000000000000e+00	-6.513103808712900289e+00	1.025235053203111049e-02	-6.902709724526698842e+00	1.627013530902209071e-02	9.049734152443999847e+03	1.279307695277286285e+02
5.000000000000000000e+00	-6.432096052010601639e+00	1.100619832395738698e-02	-6.674883417163598232e+00	1.673349524520771972e-02	8.033397867699199196e+03	1.134173605413435837e+02
6.000000000000000000e+00	-6.388173322714501445e+00	1.139580875334702918e-02	-6.578274834182699315e+00	1.670668811727920450e-02	7.530293078022498776e+03	1.043800871777787052e+02
7.000000000000000000e+00	-6.362517130316601488e+00	1.159632684109607008e-02	-6.527356162788200855e+00	1.635646183979864304e-02	7.251519049702203120e+03	9.818639781343286188e+01
8.000000000000000000e+00	-6.345354209305996918e+00	1.180113301796517980e-02	-6.493957299363501967e+00	1.632496317168178127e-02	7.078438062560303479e+03	9.356693645558419803e+01
9.000000000000000000e+00	-6.333130069815299912e+00	1.167638002675413025e-02	-6.471758623783598452e+00	1.549329669061320566e-02	6.960908369976103131e+03	9.065375933917167117e+01
1.000000000000000000e+01	-6.324796876034399773e+00	1.152451719906672466e-02	-6.458351859043995447e+00	1.509305192825615739e-02	6.880929580862301009e+03	8.813941390728702174e+01
1.100000000000000000e+01	-6.317903474601094693e+00	1.132154032943274297e-02	-6.448589461054098138e+00	1.471530494592235630e-02	6.816448014066200813e+03	8.516006943081337965e+01
1.200000000000000000e+01	-6.312337964047700645e+00	1.123603481970634858e-02	-6.441246159536195393e+00	1.448836557469785312e-02	6.768427273448603046e+03	8.369375302954007623e+01
1.300000000000000000e+01	-6.308161204500303043e+00	1.128669807139440553e-02	-6.435664839233700363e+00	1.455082562401743829e-02	6.732142079588998058e+03	8.360360651918054486e+01
1.400000000000000000e+01	-6.303773011913700763e+00	1.133896268163744198e-02	-6.429698525998898795e+00	1.458908779085364357e-02	6.698919151715598673e+03	8.354118111613874476e+01
1.500000000000000000e+01	-6.300031591726801494e+00	1.141957793207681524e-02	-6.424799366798200850e+00	1.463665539827625241e-02	6.670012096870798814e+03	8.349011036389595120e+01
1.600000000000000000e+01	-6.297553669400002718e+00	1.143599245544592649e-02	-6.421159551139100863e+00	1.474491191482611360e-02	6.644970330831999490e+03	8.371035892167600423e+01
1.700000000000000000e+01	-6.296491996657803014e+00	1.140933956060061552e-02	-6.418553769902000994e+00	1.467209631248094816e-02	6.631899304932200721e+03	8.319984299926636595e+01
1.800000000000000000e+01	-6.296187961751201989e+00	1.139249236284248755e-02	-6.417621005703798787e+00	1.462575378159184682e-02	6.627666540735201124e+03	8.298526627047530724e+01
1.900000000000000000e+01	-6.295954684730702411e+00	1.138305403258070211e-02	-6.417070382552697794e+00	1.457553684875600650e-02	6.625299780155299231e+03	8.288638525941536273e+01
2.000000000000000000e+01	-6.295748619400203694e+00	1.137735192600906366e-02	-6.416373225727000751e+00	1.455954086922289260e-02	6.629978666282597260e+03	8.278950592780844886e+01
2.100000000000000000e+01	-6.295391852995603443e+00	1.136496212364770768e-02	-6.415948000722899280e+00	1.455489010267986202e-02	6.621268658006997612e+03	8.279517305055934173e+01
2.200000000000000000e+01	-6.294724721613703444e+00	1.133245433883149980e-02	-6.415434903807998523e+00	1.452992186426919387e-02	6.617286584301597941e+03	8.249592893869848353e+01
2.300000000000000000e+01	-6.293964003835403886e+00	1.133599156837689428e-02	-6.414440289531499140e+00	1.452401073929639706e-02	6.610050000535698018e+03	8.235562772218735006e+01
2.400000000000000000e+01	-6.293827189932303945e+00	1.133773974326471312e-02	-6.414100540122700700e+00	1.453273912750321396e-02	6.607599247600898707e+03	8.241487397432754847e+01
2.500000000000000000e+01	-6.293769064436003369e+00	1.133829835137168708e-02	-6.414034996356998697e+00	1.453531182152638032e-02	6.607049700482898515e+03	8.242916791901055262e+01
2.600000000000000000e+01	-6.293721753758102722e+00	1.133921261826467339e-02	-6.414002231136598731e+00	1.453601551847065465e-02	6.606602803447998667e+03	8.244288273212076490e+01
2.700000000000000000e+01	-6.293665402518603180e+00	1.134054947504356883e-02	-6.413967847141699430e+00	1.453595434597093096e-02	6.606098043780598346e+03	8.245800615628465380e+01
2.800000000000000000e+01	-6.293595690500204398e+00	1.134309029722576322e-02	-6.413945900047099080e+00	1.453484917900208298e-02	6.605477379075399767e+03	8.248050947470792948e+01
2.900000000000000000e+01	-6.293514651342603905e+00	1.134538487302850021e-02	-6.413919133312798948e+00	1.453356612665175629e-02	6.604771613619698655e+03	8.250689125024206305e+01
3.000000000000000000e+01	-6.293444291418103020e+00	1.134591142203081326e-02	-6.413858582509298856e+00	1.452938405750972203e-02	6.604040919250297520e+03	8.250623262005707659e+01
3.100000000000000000e+01	-6.293404106876803183e+00	1.134681835140511144e-02	-6.413832708037299213e+00	1.452627568340863692e-02	6.603574549944498358e+03	8.250060842044106835e+01
3.200000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
3.300000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
3.400000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
3.500000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
3.600000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
3.700000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
3.800000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
3.900000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
4.000000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
4.100000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
4.200000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
4.300000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
4.400000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
4.500000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
4.600000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
4.700000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
4.800000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
4.900000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
5.000000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
5.100000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
5.200000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
5.300000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
5.400000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
5.500000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
5.600000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
5.700000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
5.800000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
5.900000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
6.000000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
6.100000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
6.200000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
6.300000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
6.400000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
6.500000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
6.600000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
6.700000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
6.800000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
6.900000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
7.000000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
7.100000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
7.200000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
7.300000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
7.400000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
7.500000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
7.600000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
7.700000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
7.800000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
7.900000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
8.000000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
8.100000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
8.200000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
8.300000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
8.400000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
8.500000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
8.600000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
8.700000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
8.800000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
8.900000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
9.000000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
9.100000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
9.200000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
9.300000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
9.400000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
9.500000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
9.600000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
9.700000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
9.800000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
9.900000000000000000e+01	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01
1.000000000000000000e+02	-6.293378700532803016e+00	1.134956182365605762e-02	-6.413816266899798002e+00	1.452464008469979070e-02	6.603263929234897660e+03	8.251896719346795805e+01


==> figs/BIRCH_k-means_estimated_5_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-7.087859246729999896e+00	-9.578346855510000424e+00	1.084682734829999936e+04
1.000000000000000000e+00	-6.943932403729999869e+00	-9.472221084510000111e+00	2.520951288059999933e+04
2.000000000000000000e+00	-6.831521227299999666e+00	-8.454590189850000215e+00	1.636015358840000044e+04
3.000000000000000000e+00	-6.516814336939999563e+00	-7.216699829959999590e+00	7.581295258979999744e+03
4.000000000000000000e+00	-6.079461762460000251e+00	-6.303978404000000424e+00	5.369099629000000277e+03
5.000000000000000000e+00	-6.038036171819999964e+00	-6.116220780279999936e+00	4.936626745110000229e+03
6.000000000000000000e+00	-6.036806679129999686e+00	-6.096823604009999897e+00	4.933473536729999978e+03
7.000000000000000000e+00	-6.037092535750000266e+00	-6.091027634129999591e+00	4.936110865530000410e+03
8.000000000000000000e+00	-6.029649839520000221e+00	-6.047571736740000148e+00	4.902061272320000171e+03
9.000000000000000000e+00	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
1.000000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
1.100000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
1.200000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
1.300000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
1.400000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
1.500000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
1.600000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
1.700000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
1.800000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
1.900000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
2.000000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
2.100000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
2.200000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
2.300000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
2.400000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
2.500000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
2.600000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
2.700000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
2.800000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
2.900000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
3.000000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
3.100000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
3.200000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
3.300000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
3.400000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
3.500000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
3.600000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
3.700000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
3.800000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
3.900000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
4.000000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
4.100000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
4.200000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
4.300000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
4.400000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
4.500000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
4.600000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
4.700000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
4.800000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
4.900000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
5.000000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
5.100000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
5.200000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
5.300000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
5.400000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
5.500000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
5.600000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
5.700000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
5.800000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
5.900000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
6.000000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
6.100000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
6.200000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
6.300000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
6.400000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
6.500000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
6.600000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
6.700000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
6.800000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
6.900000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
7.000000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
7.100000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
7.200000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
7.300000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
7.400000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
7.500000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
7.600000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
7.700000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
7.800000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
7.900000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
8.000000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
8.100000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
8.200000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
8.300000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
8.400000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
8.500000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
8.600000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
8.700000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
8.800000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
8.900000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
9.000000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
9.100000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
9.200000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
9.300000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
9.400000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
9.500000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
9.600000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
9.700000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
9.800000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
9.900000000000000000e+01	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03
1.000000000000000000e+02	-6.029707690020000399e+00	-6.047395721830000070e+00	4.901530977360000179e+03


==> figs/BIRCH_k-means_exhaustive_2.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-7.281372666510694813e+00	3.223851391484475713e-03	-1.040955188132200249e+01	3.984387667295016811e-03	1.393915841713199552e+04	1.859624835693634566e+02
1.000000000000000000e+00	-7.010741873101501653e+00	7.928235819849705867e-05	-1.007412336889800208e+01	9.990464533931571814e-04	1.263028773793799483e+05	7.611236250946769815e+02
2.000000000000000000e+00	-6.992733652997097593e+00	7.390684738497466100e-04	-9.756814872618102541e+00	3.731318301856827255e-03	8.038990111506301037e+04	9.609710344627059158e+02
3.000000000000000000e+00	-6.948228381323898084e+00	1.523645322799323200e-03	-9.396443799610603165e+00	5.775943405788132659e-03	5.239836142384100094e+04	6.540239432651823108e+02
4.000000000000000000e+00	-6.899713265636604476e+00	1.641361507412818178e-03	-9.013629347000399861e+00	7.380300165364941586e-03	3.559083529305500269e+04	3.873323939633327200e+02
5.000000000000000000e+00	-6.857397861542201767e+00	1.430468984819483185e-03	-8.623039699324300145e+00	8.715244927432395233e-03	2.510198198389500249e+04	2.779113503419872586e+02
6.000000000000000000e+00	-6.817167388083203328e+00	1.729523383608384812e-03	-8.240867017456197985e+00	1.060785100651507641e-02	1.847752496793400132e+04	2.266331168077353482e+02
7.000000000000000000e+00	-6.769109374203801544e+00	2.509188986846782980e-03	-7.881593249050399486e+00	1.261335094875627727e-02	1.435802659463899909e+04	1.715799255356357946e+02
8.000000000000000000e+00	-6.710074350280404332e+00	4.600931994940695748e-03	-7.582604037004400332e+00	1.399360701230477691e-02	1.177650992908070475e+04	1.611053830618898814e+02
9.000000000000000000e+00	-6.646816513689398853e+00	6.946102241104402941e-03	-7.356027318643700852e+00	1.561579248718404297e-02	1.023388235732399698e+04	1.485351306281493748e+02
1.000000000000000000e+01	-6.585610768758297873e+00	9.042453356781266632e-03	-7.183275497887695593e+00	1.712221112706463488e-02	9.303031933518201186e+03	1.455045710653858464e+02
1.100000000000000000e+01	-6.526957919950899800e+00	1.071312017960326414e-02	-7.039916471102298345e+00	1.842433988192030553e-02	8.613420749637500194e+03	1.383744898805586274e+02
1.200000000000000000e+01	-6.484816330102001203e+00	1.193428306801958168e-02	-6.939796716533098042e+00	1.973323394779129270e-02	8.118421013038001547e+03	1.312513458603449692e+02
1.300000000000000000e+01	-6.451977925490500532e+00	1.279730982950547102e-02	-6.868045134708299138e+00	2.062878702183684396e-02	7.799774370501403610e+03	1.275765172747081380e+02
1.400000000000000000e+01	-6.423741086724899851e+00	1.360805370072903572e-02	-6.810284202998700742e+00	2.151686978563502328e-02	7.565212394578202293e+03	1.251030126959358313e+02
1.500000000000000000e+01	-6.402134652107800861e+00	1.417951839257080605e-02	-6.763593079987301415e+00	2.290135798559278860e-02	7.370550171047001641e+03	1.208587671953847860e+02
1.600000000000000000e+01	-6.386597799041998869e+00	1.437473609709668740e-02	-6.730868447927803366e+00	2.366668638925775031e-02	7.237839867307103304e+03	1.171010598451472760e+02
1.700000000000000000e+01	-6.373329849219796728e+00	1.465095683511473401e-02	-6.705193428935600330e+00	2.389802219488315962e-02	7.129075217508198875e+03	1.159861226468849935e+02
1.800000000000000000e+01	-6.360983742226299142e+00	1.489017185390755817e-02	-6.683791165127798806e+00	2.416064512188363655e-02	7.024029509724705349e+03	1.150690190239453159e+02
1.900000000000000000e+01	-6.350682620763098640e+00	1.526298238123784644e-02	-6.665997233530797317e+00	2.466992313357623326e-02	6.944181835380403754e+03	1.152046219410444508e+02
2.000000000000000000e+01	-6.344944736680100839e+00	1.535433175925209580e-02	-6.651926416694700528e+00	2.500442580757183259e-02	6.888010373943402556e+03	1.133480601393628433e+02
2.100000000000000000e+01	-6.340453141777300239e+00	1.535899398417997497e-02	-6.640472457156900710e+00	2.506756501839181930e-02	6.859427849599101137e+03	1.124773335081843015e+02
2.200000000000000000e+01	-6.335608838981402258e+00	1.535356877811708612e-02	-6.632239196467599740e+00	2.500880227803778388e-02	6.826435701106503984e+03	1.117703579024055927e+02
2.300000000000000000e+01	-6.331838438547699788e+00	1.533224361992057208e-02	-6.624470145969000967e+00	2.503827594621802627e-02	6.791813675252202302e+03	1.110436699832000613e+02
2.400000000000000000e+01	-6.329468919650099501e+00	1.529596320743363026e-02	-6.619013768551200272e+00	2.508322488613266149e-02	6.771314969527202265e+03	1.102581265262392662e+02
2.500000000000000000e+01	-6.327205185985198987e+00	1.514701154570961307e-02	-6.614872565134000126e+00	2.487660344894512821e-02	6.752108762917802778e+03	1.089949278315747563e+02
2.600000000000000000e+01	-6.325401215109900832e+00	1.504579307065314654e-02	-6.611768632989403649e+00	2.471785387271956819e-02	6.734137849877602093e+03	1.079724408796768387e+02
2.700000000000000000e+01	-6.323847120418399470e+00	1.495011595929837678e-02	-6.608655124131401770e+00	2.454481285362023618e-02	6.722938635628800512e+03	1.073144490015242809e+02
2.800000000000000000e+01	-6.322259543143200489e+00	1.482614800387294096e-02	-6.605531075757802739e+00	2.435408612332360528e-02	6.708177852380801596e+03	1.058131356618641377e+02
2.900000000000000000e+01	-6.321287622910100268e+00	1.474704104025549578e-02	-6.603168477689702165e+00	2.422930052108963547e-02	6.696802807034902798e+03	1.044120024267909201e+02
3.000000000000000000e+01	-6.320435464287600169e+00	1.471469418246806535e-02	-6.601158311702103099e+00	2.416955000818963445e-02	6.690260616091602969e+03	1.039248742383854704e+02
3.100000000000000000e+01	-6.319295716681498476e+00	1.464994210738280490e-02	-6.599268427941602511e+00	2.409098354370731165e-02	6.682376112355901569e+03	1.033764585697975633e+02
3.200000000000000000e+01	-6.318086133566799489e+00	1.455502831186870558e-02	-6.597136178445301979e+00	2.393257633312545832e-02	6.673567864450103116e+03	1.027500779247685898e+02
3.300000000000000000e+01	-6.316372717166899520e+00	1.444946447206565086e-02	-6.594801316061702501e+00	2.380832095722271516e-02	6.659475060498103630e+03	1.017323010656416358e+02
3.400000000000000000e+01	-6.313452680942799766e+00	1.430485592015474927e-02	-6.589447900849202178e+00	2.354020699625238716e-02	6.638320167918303014e+03	1.003882984089681258e+02
3.500000000000000000e+01	-6.311880836790999538e+00	1.427018112703093075e-02	-6.585896635161502921e+00	2.345696299744883667e-02	6.619199044865802534e+03	9.987686005594918015e+01
3.600000000000000000e+01	-6.311140418838698807e+00	1.426601130559097298e-02	-6.583554603638902769e+00	2.343271737076837308e-02	6.614119251031903332e+03	9.989783733140313871e+01
3.700000000000000000e+01	-6.310888393506599137e+00	1.426326564568877221e-02	-6.582780832928302850e+00	2.343130076997217495e-02	6.612689179832801528e+03	9.990279374903029463e+01
3.800000000000000000e+01	-6.310621203951799707e+00	1.426733276559456406e-02	-6.582123624214902158e+00	2.343568037609248395e-02	6.611894376906603611e+03	9.987795375515239016e+01
3.900000000000000000e+01	-6.310244606512799947e+00	1.428012063523672291e-02	-6.581615827913301686e+00	2.344473135677686490e-02	6.609518667451903639e+03	9.994646609252720282e+01
4.000000000000000000e+01	-6.309222784870299527e+00	1.436322936820421184e-02	-6.580505199749104861e+00	2.349395136247416777e-02	6.603479320324802757e+03	1.003993601212285114e+02
4.100000000000000000e+01	-6.308896429271300121e+00	1.439559706336445907e-02	-6.579624448197002984e+00	2.353275877946463951e-02	6.600123861236603261e+03	1.007908391581384535e+02
4.200000000000000000e+01	-6.308583162158199364e+00	1.443432547845799677e-02	-6.578462810216203493e+00	2.363816843956466351e-02	6.599123351646603624e+03	1.008877796884778490e+02
4.300000000000000000e+01	-6.308121495792899935e+00	1.450938489854403622e-02	-6.577167657045103866e+00	2.382970464085961554e-02	6.597336679536002521e+03	1.011447977955354247e+02
4.400000000000000000e+01	-6.308031762495399875e+00	1.452079940732653451e-02	-6.576551741385303629e+00	2.392166440273038597e-02	6.596881983989302171e+03	1.012143358602945682e+02
4.500000000000000000e+01	-6.308031426051599944e+00	1.452087692950194617e-02	-6.576550064774503213e+00	2.392193902448230131e-02	6.596687733210103033e+03	1.012198749250084120e+02
4.600000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
4.700000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
4.800000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
4.900000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
5.000000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
5.100000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
5.200000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
5.300000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
5.400000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
5.500000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
5.600000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
5.700000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
5.800000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
5.900000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
6.000000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
6.100000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
6.200000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
6.300000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
6.400000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
6.500000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
6.600000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
6.700000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
6.800000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
6.900000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
7.000000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
7.100000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
7.200000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
7.300000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
7.400000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
7.500000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
7.600000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
7.700000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
7.800000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
7.900000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
8.000000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
8.100000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
8.200000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
8.300000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
8.400000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
8.500000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
8.600000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
8.700000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
8.800000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
8.900000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
9.000000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
9.100000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
9.200000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
9.300000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
9.400000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
9.500000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
9.600000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
9.700000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
9.800000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
9.900000000000000000e+01	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02
1.000000000000000000e+02	-6.308030672396999883e+00	1.452101761391997106e-02	-6.576543402196702637e+00	2.392324103513670391e-02	6.596682300927503093e+03	1.012204030699801649e+02


==> figs/BIRCH_k-means_exhaustive_2_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-7.204125622600000334e+00	-1.030585350830000024e+01	1.366795187810000061e+04
1.000000000000000000e+00	-7.010191975639999740e+00	-1.006967539190000061e+01	1.111446374599999981e+05
2.000000000000000000e+00	-6.994258286480000031e+00	-9.770542735910000332e+00	8.668723731900000712e+04
3.000000000000000000e+00	-6.961006882080000402e+00	-9.398666278509999472e+00	5.491578833750000194e+04
4.000000000000000000e+00	-6.897621460739999932e+00	-9.059227348740000352e+00	3.221777842360000068e+04
5.000000000000000000e+00	-6.850799528469999622e+00	-8.621321087129999228e+00	2.336195473520000087e+04
6.000000000000000000e+00	-6.803200752719999578e+00	-8.170043646050000774e+00	1.271541851280000083e+04
7.000000000000000000e+00	-6.730978973700000090e+00	-7.769904642700000252e+00	9.966760569199999736e+03
8.000000000000000000e+00	-6.616047903830000187e+00	-7.422487974910000119e+00	8.186688322169999992e+03
9.000000000000000000e+00	-6.471326695150000141e+00	-7.105178193399999564e+00	6.958291396829999940e+03
1.000000000000000000e+01	-6.366001788830000230e+00	-6.904781106879999797e+00	6.301309246990000247e+03
1.100000000000000000e+01	-6.230648732649999744e+00	-6.611853505070000026e+00	6.002814517890000388e+03
1.200000000000000000e+01	-6.140623761689999682e+00	-6.469864757969999935e+00	5.284535189279999940e+03
1.300000000000000000e+01	-6.084266881969999652e+00	-6.321343349190000183e+00	5.058849604289999661e+03
1.400000000000000000e+01	-6.043903893949999606e+00	-6.180329164249999785e+00	4.948008955420000348e+03
1.500000000000000000e+01	-6.033495723379999731e+00	-6.102121366999999630e+00	4.916195247939999717e+03
1.600000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907598526920000040e+03
1.700000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
1.800000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
1.900000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
2.000000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
2.100000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
2.200000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
2.300000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
2.400000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
2.500000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
2.600000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
2.700000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
2.800000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
2.900000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
3.000000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
3.100000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
3.200000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
3.300000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
3.400000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
3.500000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
3.600000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
3.700000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
3.800000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
3.900000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
4.000000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
4.100000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
4.200000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
4.300000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
4.400000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
4.500000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
4.600000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
4.700000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
4.800000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
4.900000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
5.000000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
5.100000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
5.200000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
5.300000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
5.400000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
5.500000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
5.600000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
5.700000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
5.800000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
5.900000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
6.000000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
6.100000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
6.200000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
6.300000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
6.400000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
6.500000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
6.600000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
6.700000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
6.800000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
6.900000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
7.000000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
7.100000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
7.200000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
7.300000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
7.400000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
7.500000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
7.600000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
7.700000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
7.800000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
7.900000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
8.000000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
8.100000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
8.200000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
8.300000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
8.400000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
8.500000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
8.600000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
8.700000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
8.800000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
8.900000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
9.000000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
9.100000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
9.200000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
9.300000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
9.400000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
9.500000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
9.600000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
9.700000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
9.800000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
9.900000000000000000e+01	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03
1.000000000000000000e+02	-6.031217525639999799e+00	-6.076136384109999788e+00	4.907033549519999724e+03


==> figs/BIRCH_k-means_exhaustive_5.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-7.075349102986202787e+00	2.523543665554657013e-03	-9.572530278687299443e+00	3.230086876972504233e-03	1.442687603943510294e+04	2.208259755943873301e+02
1.000000000000000000e+00	-6.941238763320000338e+00	6.252653954178905536e-04	-9.454756786495401855e+00	2.054742472958668784e-03	2.945025698643000214e+04	3.540391345374523553e+02
2.000000000000000000e+00	-6.834589415983599814e+00	9.575287713445351442e-04	-8.516170039420297044e+00	4.915528445781644842e-03	1.714661467558600634e+04	2.006032176047843620e+02
3.000000000000000000e+00	-6.673712569184399257e+00	4.836227558954638885e-03	-7.517390560659199750e+00	9.074050849406684049e-03	1.092378367611700196e+04	1.569005772983695977e+02
4.000000000000000000e+00	-6.450078942181700192e+00	1.136273301395627003e-02	-6.786252921795299820e+00	1.352903025426430150e-02	8.340638543211900469e+03	1.282896934347023148e+02
5.000000000000000000e+00	-6.361766026118299777e+00	1.234989064518258496e-02	-6.487465479491404174e+00	1.463196457065124925e-02	7.423741776106399811e+03	1.095390602412586531e+02
6.000000000000000000e+00	-6.321634519788997153e+00	1.213387569877257335e-02	-6.390713970534001476e+00	1.443196468697037840e-02	6.983012755135295265e+03	9.788370951917730167e+01
7.000000000000000000e+00	-6.299853988663600468e+00	1.169602438613939407e-02	-6.352654888431398028e+00	1.387016785139004449e-02	6.741309176480804126e+03	8.924124021764633596e+01
8.000000000000000000e+00	-6.283621051660698065e+00	1.144067418974020409e-02	-6.330121616175799382e+00	1.323125727291804034e-02	6.598578241881398753e+03	8.458424330607937236e+01
9.000000000000000000e+00	-6.269892379922197279e+00	1.166053756929164541e-02	-6.313456842791200785e+00	1.310534969360416593e-02	6.491685231233301238e+03	8.379190617572137967e+01
1.000000000000000000e+01	-6.258262820034097729e+00	1.246672702485452852e-02	-6.297788624343199082e+00	1.385056886099370055e-02	6.400444580181600941e+03	8.728698030065648084e+01
1.100000000000000000e+01	-6.252886733884696291e+00	1.253286014934818469e-02	-6.288510046006400955e+00	1.426949822600545245e-02	6.347637389698701554e+03	8.883204909260625470e+01
1.200000000000000000e+01	-6.249711981381798509e+00	1.252322458221834592e-02	-6.284325450255099810e+00	1.420638714507174369e-02	6.320654597590300000e+03	8.828894094204410692e+01
1.300000000000000000e+01	-6.247502462736200357e+00	1.253012693631341476e-02	-6.280949206139099239e+00	1.420547183852771331e-02	6.299603142645800290e+03	8.812879869854714343e+01
1.400000000000000000e+01	-6.246035752092299553e+00	1.260712954033928711e-02	-6.279264601651601829e+00	1.423381413223161716e-02	6.289366250835699248e+03	8.835930110044796493e+01
1.500000000000000000e+01	-6.244760289507999218e+00	1.270143422148951526e-02	-6.277540507522600066e+00	1.437629530584818259e-02	6.280330621093296941e+03	8.901885665082556898e+01
1.600000000000000000e+01	-6.243413452654298368e+00	1.280312774555463461e-02	-6.276103357950700179e+00	1.445153881575107421e-02	6.272181240309299028e+03	8.943465209915390801e+01
1.700000000000000000e+01	-6.242934852446998306e+00	1.285548738692303752e-02	-6.275006881183700536e+00	1.457018667857979712e-02	6.266316886104799778e+03	8.999037557130147036e+01
1.800000000000000000e+01	-6.242858364610898825e+00	1.284751475788419896e-02	-6.274853971891800164e+00	1.456538902154896030e-02	6.265284258077398590e+03	8.991922035553128012e+01
1.900000000000000000e+01	-6.242807475273496998e+00	1.284265289205458772e-02	-6.274786084335101322e+00	1.455933638543525574e-02	6.264806509876598284e+03	8.986231686025101340e+01
2.000000000000000000e+01	-6.242756653675596290e+00	1.283856656166605312e-02	-6.274709135631901802e+00	1.455372216048840539e-02	6.264252645359599228e+03	8.980996777655913377e+01
2.100000000000000000e+01	-6.242730268508597469e+00	1.283562607993256333e-02	-6.274670631504301710e+00	1.455050571930948181e-02	6.263967780055698313e+03	8.977878274463910202e+01
2.200000000000000000e+01	-6.242710252286397754e+00	1.283239894746742923e-02	-6.274636257952201923e+00	1.454737850583977601e-02	6.263704946659597226e+03	8.974614573216351232e+01
2.300000000000000000e+01	-6.242696554802397380e+00	1.282974233705818159e-02	-6.274615247047600874e+00	1.454368612318966691e-02	6.263521567727298134e+03	8.970613652260723825e+01
2.400000000000000000e+01	-6.242685268855097114e+00	1.282732585403397949e-02	-6.274603119272901708e+00	1.454138864410780239e-02	6.263408336290598527e+03	8.968021146356701934e+01
2.500000000000000000e+01	-6.242671911661797246e+00	1.282486525089391108e-02	-6.274586851540902011e+00	1.453881182425095266e-02	6.263262711446797766e+03	8.965384651274699479e+01
2.600000000000000000e+01	-6.242662050644896432e+00	1.282290164741953752e-02	-6.274577698232401524e+00	1.453741687263026584e-02	6.263179639958498228e+03	8.963913397798347660e+01
2.700000000000000000e+01	-6.242653781109598121e+00	1.282131822325887141e-02	-6.274572696429901342e+00	1.453645899098058789e-02	6.263130299463098709e+03	8.962823778379463135e+01
2.800000000000000000e+01	-6.242647653658996987e+00	1.282007789919989774e-02	-6.274547714721202318e+00	1.453272328470032147e-02	6.263098455127098532e+03	8.962102619105081658e+01
2.900000000000000000e+01	-6.242639316053097964e+00	1.281847186594712792e-02	-6.274543646796902685e+00	1.453194822231625508e-02	6.263062589017298706e+03	8.961275871764078715e+01
3.000000000000000000e+01	-6.242625386877598714e+00	1.281571171683382540e-02	-6.274526082047301223e+00	1.452780842688134941e-02	6.262985212941098325e+03	8.959305379877343967e+01
3.100000000000000000e+01	-6.242611126022596935e+00	1.281268777337977484e-02	-6.274513314486101834e+00	1.452476661983652384e-02	6.262872792901698631e+03	8.956093295272106047e+01
3.200000000000000000e+01	-6.242591506998497408e+00	1.280884808651604721e-02	-6.274495829839601413e+00	1.452097304611113179e-02	6.262723360132197740e+03	8.952214912553391457e+01
3.300000000000000000e+01	-6.242564708205597057e+00	1.280357261519055392e-02	-6.274454816611101826e+00	1.451186644279132965e-02	6.262370415778997994e+03	8.942838014165532456e+01
3.400000000000000000e+01	-6.242547515405797220e+00	1.280080477237853509e-02	-6.274430103335902231e+00	1.450712698043444583e-02	6.262166802705698501e+03	8.938225190342731707e+01
3.500000000000000000e+01	-6.242523134838897647e+00	1.279705104515930711e-02	-6.274384051728401523e+00	1.449950955107007222e-02	6.261802001328398546e+03	8.931291288790427529e+01
3.600000000000000000e+01	-6.242515002342597263e+00	1.279571393958592665e-02	-6.274367823357900775e+00	1.449708680308024397e-02	6.261676579375298388e+03	8.929200816803212604e+01
3.700000000000000000e+01	-6.242510305034497442e+00	1.279494378734769879e-02	-6.274355204001901498e+00	1.449527751653311748e-02	6.261579939088398532e+03	8.927674617793941536e+01
3.800000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261559308458798114e+03	8.927231249582322903e+01
3.900000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
4.000000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
4.100000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
4.200000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
4.300000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
4.400000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
4.500000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
4.600000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
4.700000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
4.800000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
4.900000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
5.000000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
5.100000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
5.200000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
5.300000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
5.400000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
5.500000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
5.600000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
5.700000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
5.800000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
5.900000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
6.000000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
6.100000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
6.200000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
6.300000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
6.400000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
6.500000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
6.600000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
6.700000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
6.800000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
6.900000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
7.000000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
7.100000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
7.200000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
7.300000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
7.400000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
7.500000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
7.600000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
7.700000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
7.800000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
7.900000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
8.000000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
8.100000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
8.200000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
8.300000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
8.400000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
8.500000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
8.600000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
8.700000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
8.800000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
8.900000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
9.000000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
9.100000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
9.200000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
9.300000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
9.400000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
9.500000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
9.600000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
9.700000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
9.800000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
9.900000000000000000e+01	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01
1.000000000000000000e+02	-6.242509662853296781e+00	1.279495011871522106e-02	-6.274353221699101368e+00	1.449495566978450077e-02	6.261557575609498599e+03	8.927178562136450068e+01


==> figs/BIRCH_k-means_exhaustive_5_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-7.048856826929999819e+00	-9.537765287410000070e+00	1.040258538349999981e+04
1.000000000000000000e+00	-6.937824199059999586e+00	-9.438581556529999972e+00	2.338873507550000068e+04
2.000000000000000000e+00	-6.828292794490000261e+00	-8.477881572539999411e+00	1.310371224299999994e+04
3.000000000000000000e+00	-6.591300415990000161e+00	-7.400492415299999571e+00	7.696204465509999864e+03
4.000000000000000000e+00	-6.303114520170000290e+00	-6.602796862870000005e+00	6.487606222880000132e+03
5.000000000000000000e+00	-6.266820416289999862e+00	-6.380166051709999842e+00	6.380751258670000425e+03
6.000000000000000000e+00	-6.252693060770000422e+00	-6.307629438180000214e+00	6.318235437309999725e+03
7.000000000000000000e+00	-6.204879408030000043e+00	-6.269293848800000291e+00	6.148258200160000342e+03
8.000000000000000000e+00	-6.084165756250000001e+00	-6.164242021539999783e+00	5.567393787279999742e+03
9.000000000000000000e+00	-6.029739452390000309e+00	-6.041496508029999823e+00	4.924297028889999638e+03
1.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
2.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
3.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
4.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
5.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
6.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
7.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
8.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.000000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.100000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.200000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.300000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.400000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.500000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.600000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.700000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.800000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
9.900000000000000000e+01	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03
1.000000000000000000e+02	-6.029339577570000053e+00	-6.036388301459999717e+00	4.899206839929999660e+03


==> figs/KDD_GMM.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-4.734848493833000020e+02	1.709590590117331665e-01	-4.734848493833000020e+02	1.709590590117331665e-01	1.982153063222000122e+11	9.181873530883800983e+08
1.000000000000000000e+00	-4.638336527614999909e+02	8.111178131345349318e-02	-4.638336527614999909e+02	8.111178131345349318e-02	1.623713113937999878e+11	4.297325516059127450e+08
2.000000000000000000e+00	-4.622148804624999912e+02	4.941228630482635831e-02	-4.622148804624999912e+02	4.941228630482635831e-02	1.482889292172999878e+11	2.060845928602100015e+08
3.000000000000000000e+00	-4.615958663381999827e+02	4.526250497091293540e-02	-4.615958663381999827e+02	4.526250497091293540e-02	1.446454615328999939e+11	1.850715895735456049e+08
4.000000000000000000e+00	-4.612496748569000147e+02	3.986995234991310560e-02	-4.612496748569000147e+02	3.986995234991310560e-02	1.428730304850000000e+11	1.636378333804737926e+08
5.000000000000000000e+00	-4.610347378969998999e+02	3.693698828224169228e-02	-4.610347378969998999e+02	3.693698828224169228e-02	1.418425971567999878e+11	1.466350077149724364e+08
6.000000000000000000e+00	-4.608869894026999532e+02	3.609381590484421476e-02	-4.608869894026999532e+02	3.609381590484421476e-02	1.411658009267000122e+11	1.386428045895700753e+08
7.000000000000000000e+00	-4.607788433002000374e+02	3.616790759436314118e-02	-4.607788433002000374e+02	3.616790759436314118e-02	1.406846491228999939e+11	1.379074000254992843e+08
8.000000000000000000e+00	-4.606961619456999983e+02	3.627476973035249908e-02	-4.606961619456999983e+02	3.627476973035249908e-02	1.403286849643999939e+11	1.377992037265612781e+08
9.000000000000000000e+00	-4.606295310471000448e+02	3.665334245555910281e-02	-4.606295310471000448e+02	3.665334245555910281e-02	1.400438305193999939e+11	1.382992502794211209e+08
1.000000000000000000e+01	-4.605750202999999487e+02	3.717093575203869044e-02	-4.605750202999999487e+02	3.717093575203869044e-02	1.398144097361000061e+11	1.405386887610679269e+08
1.100000000000000000e+01	-4.605291836293999950e+02	3.756062049054680746e-02	-4.605291836293999950e+02	3.756062049054680746e-02	1.396252918967000122e+11	1.415826031126244068e+08
1.200000000000000000e+01	-4.604900371999000299e+02	3.809607096510044671e-02	-4.604900371999000299e+02	3.809607096510044671e-02	1.394653286421000061e+11	1.434503552144807279e+08
1.300000000000000000e+01	-4.604565908865000097e+02	3.835090083094221114e-02	-4.604565908865000097e+02	3.835090083094221114e-02	1.393282642835000000e+11	1.448278382205287814e+08
1.400000000000000000e+01	-4.604271092314000384e+02	3.853281981019070906e-02	-4.604271092314000384e+02	3.853281981019070906e-02	1.392096476435000000e+11	1.452309050305625498e+08
1.500000000000000000e+01	-4.604013069474000304e+02	3.877117440537116572e-02	-4.604013069474000304e+02	3.877117440537116572e-02	1.391041206181000061e+11	1.458083443678126931e+08
1.600000000000000000e+01	-4.603781533981000393e+02	3.903406966253340771e-02	-4.603781533981000393e+02	3.903406966253340771e-02	1.390119677596000061e+11	1.465935670817215145e+08
1.700000000000000000e+01	-4.603573969412999531e+02	3.926457835749733866e-02	-4.603573969412999531e+02	3.926457835749733866e-02	1.389293185166000061e+11	1.473924183164100945e+08
1.800000000000000000e+01	-4.603387353477999682e+02	3.944078778082760889e-02	-4.603387353477999682e+02	3.944078778082760889e-02	1.388537664286000061e+11	1.483487875722427666e+08
1.900000000000000000e+01	-4.603217600221000794e+02	3.955009524686445288e-02	-4.603217600221000794e+02	3.955009524686445288e-02	1.387867205925000000e+11	1.487295414384292960e+08
2.000000000000000000e+01	-4.603061715676000176e+02	3.969168945676647409e-02	-4.603061715676000176e+02	3.969168945676647409e-02	1.387249288311000061e+11	1.491592756446069777e+08
2.100000000000000000e+01	-4.602915547996000782e+02	3.973732648476403090e-02	-4.602915547996000782e+02	3.973732648476403090e-02	1.386681453557999878e+11	1.496786894947121441e+08
2.200000000000000000e+01	-4.602780388461999905e+02	3.963734547676305009e-02	-4.602780388461999905e+02	3.963734547676305009e-02	1.386139125452000122e+11	1.493817945765466690e+08
2.300000000000000000e+01	-4.602656257067000070e+02	3.952320824375041980e-02	-4.602656257067000070e+02	3.952320824375041980e-02	1.385656251930000000e+11	1.487991919186802804e+08
2.400000000000000000e+01	-4.602538983886000210e+02	3.939628732547036105e-02	-4.602538983886000210e+02	3.939628732547036105e-02	1.385196874141000061e+11	1.483765873238457441e+08
2.500000000000000000e+01	-4.602427256253999985e+02	3.929034844627043999e-02	-4.602427256253999985e+02	3.929034844627043999e-02	1.384765225965000000e+11	1.479060419399017394e+08
2.600000000000000000e+01	-4.602322620475000008e+02	3.907058015140219692e-02	-4.602322620475000008e+02	3.907058015140219692e-02	1.384350314102000122e+11	1.475103033131711185e+08
2.700000000000000000e+01	-4.602226538030000711e+02	3.881159051724823034e-02	-4.602226538030000711e+02	3.881159051724823034e-02	1.383968729567000122e+11	1.464647211831106544e+08
2.800000000000000000e+01	-4.602139279967001357e+02	3.852933633784112050e-02	-4.602139279967001357e+02	3.852933633784112050e-02	1.383627055645000000e+11	1.455451965929068029e+08
2.900000000000000000e+01	-4.602058179228999393e+02	3.824317130626315314e-02	-4.602058179228999393e+02	3.824317130626315314e-02	1.383306194877999878e+11	1.442927496910068095e+08
3.000000000000000000e+01	-4.601981953886999577e+02	3.799920833403633291e-02	-4.601981953886999577e+02	3.799920833403633291e-02	1.383010378233999939e+11	1.432410920301801860e+08
3.100000000000000000e+01	-4.601908424483000317e+02	3.779839304691711560e-02	-4.601908424483000317e+02	3.779839304691711560e-02	1.382728587292999878e+11	1.424288952427113652e+08
3.200000000000000000e+01	-4.601838789095000948e+02	3.760777653698507694e-02	-4.601838789095000948e+02	3.760777653698507694e-02	1.382451590512999878e+11	1.416889689961781204e+08
3.300000000000000000e+01	-4.601774486705999152e+02	3.737277000292560381e-02	-4.601774486705999152e+02	3.737277000292560381e-02	1.382197279478999939e+11	1.408555719046875238e+08
3.400000000000000000e+01	-4.601714200306000748e+02	3.710443785962203034e-02	-4.601714200306000748e+02	3.710443785962203034e-02	1.381963081225000000e+11	1.398255975893492103e+08
3.500000000000000000e+01	-4.601657225181999706e+02	3.681067582634619390e-02	-4.601657225181999706e+02	3.681067582634619390e-02	1.381739584316000061e+11	1.386437979822030663e+08
3.600000000000000000e+01	-4.601603902619000337e+02	3.650160395815526398e-02	-4.601603902619000337e+02	3.650160395815526398e-02	1.381530356442999878e+11	1.374785669392601252e+08
3.700000000000000000e+01	-4.601554389208000657e+02	3.624139838316168399e-02	-4.601554389208000657e+02	3.624139838316168399e-02	1.381334009492999878e+11	1.363873188037374020e+08
3.800000000000000000e+01	-4.601507436503999884e+02	3.602651323241089915e-02	-4.601507436503999884e+02	3.602651323241089915e-02	1.381153436286000061e+11	1.355991643221270740e+08
3.900000000000000000e+01	-4.601462824737000119e+02	3.583294726393720236e-02	-4.601462824737000119e+02	3.583294726393720236e-02	1.380975317510000000e+11	1.347647180932820439e+08
4.000000000000000000e+01	-4.601421776650998936e+02	3.572492397600703778e-02	-4.601421776650998936e+02	3.572492397600703778e-02	1.380814041242000122e+11	1.341887698497261554e+08
4.100000000000000000e+01	-4.601382524773001137e+02	3.565434730684437226e-02	-4.601382524773001137e+02	3.565434730684437226e-02	1.380665471896000061e+11	1.338535291505559087e+08
4.200000000000000000e+01	-4.601346188791000031e+02	3.556046838284911832e-02	-4.601346188791000031e+02	3.556046838284911832e-02	1.380524393880000000e+11	1.334539836267259419e+08
4.300000000000000000e+01	-4.601311620824000101e+02	3.547357782655397029e-02	-4.601311620824000101e+02	3.547357782655397029e-02	1.380391969242999878e+11	1.331139914353355914e+08
4.400000000000000000e+01	-4.601278203885999574e+02	3.538914383323521484e-02	-4.601278203885999574e+02	3.538914383323521484e-02	1.380262107350000000e+11	1.329359756768196374e+08
4.500000000000000000e+01	-4.601245731635998482e+02	3.530499578734376531e-02	-4.601245731635998482e+02	3.530499578734376531e-02	1.380135749822000122e+11	1.325494332450686395e+08
4.600000000000000000e+01	-4.601214113521999707e+02	3.523090832048279136e-02	-4.601214113521999707e+02	3.523090832048279136e-02	1.380012733536000061e+11	1.322542965911546946e+08
4.700000000000000000e+01	-4.601183382199000107e+02	3.515564806824386657e-02	-4.601183382199000107e+02	3.515564806824386657e-02	1.379892392602999878e+11	1.320198341503318101e+08
4.800000000000000000e+01	-4.601153994682999837e+02	3.510075130987735936e-02	-4.601153994682999837e+02	3.510075130987735936e-02	1.379780602652999878e+11	1.316711034790639132e+08
4.900000000000000000e+01	-4.601125564341000427e+02	3.507510948535700473e-02	-4.601125564341000427e+02	3.507510948535700473e-02	1.379671379310000000e+11	1.315541764448906332e+08
5.000000000000000000e+01	-4.601098309084999300e+02	3.507072858642262814e-02	-4.601098309084999300e+02	3.507072858642262814e-02	1.379564283972000122e+11	1.315906736614729017e+08


==> figs/KDD_GMM_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-4.733064006619999873e+02	-4.733064006619999873e+02	1.972362208350000000e+11
1.000000000000000000e+00	-4.636236815149999870e+02	-4.636236815149999870e+02	1.615183494960000000e+11
2.000000000000000000e+00	-4.620330122839999945e+02	-4.620330122839999945e+02	1.475523082940000000e+11
3.000000000000000000e+00	-4.614254034179999735e+02	-4.614254034179999735e+02	1.439623888520000000e+11
4.000000000000000000e+00	-4.610922958119999748e+02	-4.610922958119999748e+02	1.422331049590000000e+11
5.000000000000000000e+00	-4.608924396830000205e+02	-4.608924396830000205e+02	1.412750232870000000e+11
6.000000000000000000e+00	-4.607517903429999819e+02	-4.607517903429999819e+02	1.406431592780000000e+11
7.000000000000000000e+00	-4.606459118679999847e+02	-4.606459118679999847e+02	1.401821119060000000e+11
8.000000000000000000e+00	-4.605603238260000012e+02	-4.605603238260000012e+02	1.398186691630000000e+11
9.000000000000000000e+00	-4.604924066120000248e+02	-4.604924066120000248e+02	1.395285923200000000e+11
1.000000000000000000e+01	-4.604373949710000034e+02	-4.604373949710000034e+02	1.392955696780000000e+11
1.100000000000000000e+01	-4.603925717879999979e+02	-4.603925717879999979e+02	1.391071513890000000e+11
1.200000000000000000e+01	-4.603534666150000021e+02	-4.603534666150000021e+02	1.389499645530000000e+11
1.300000000000000000e+01	-4.603191598860000227e+02	-4.603191598860000227e+02	1.388154737920000000e+11
1.400000000000000000e+01	-4.602878609570000208e+02	-4.602878609570000208e+02	1.386918004670000000e+11
1.500000000000000000e+01	-4.602604809439999940e+02	-4.602604809439999940e+02	1.385785996470000000e+11
1.600000000000000000e+01	-4.602371045620000132e+02	-4.602371045620000132e+02	1.384818958990000000e+11
1.700000000000000000e+01	-4.602162652299999763e+02	-4.602162652299999763e+02	1.384001270010000000e+11
1.800000000000000000e+01	-4.601975654859999736e+02	-4.601975654859999736e+02	1.383233718240000000e+11
1.900000000000000000e+01	-4.601807621030000064e+02	-4.601807621030000064e+02	1.382580284020000000e+11
2.000000000000000000e+01	-4.601643859509999857e+02	-4.601643859509999857e+02	1.381970886290000000e+11
2.100000000000000000e+01	-4.601484108459999902e+02	-4.601484108459999902e+02	1.381352876980000000e+11
2.200000000000000000e+01	-4.601343660100000079e+02	-4.601343660100000079e+02	1.380770213420000000e+11
2.300000000000000000e+01	-4.601218618859999765e+02	-4.601218618859999765e+02	1.380285535150000000e+11
2.400000000000000000e+01	-4.601097680099999820e+02	-4.601097680099999820e+02	1.379816567800000000e+11
2.500000000000000000e+01	-4.600984772250000105e+02	-4.600984772250000105e+02	1.379367780730000000e+11
2.600000000000000000e+01	-4.600880110219999892e+02	-4.600880110219999892e+02	1.378940019970000000e+11
2.700000000000000000e+01	-4.600786489810000148e+02	-4.600786489810000148e+02	1.378565155740000000e+11
2.800000000000000000e+01	-4.600704392439999992e+02	-4.600704392439999992e+02	1.378231803440000000e+11
2.900000000000000000e+01	-4.600627009379999777e+02	-4.600627009379999777e+02	1.377934296930000000e+11
3.000000000000000000e+01	-4.600552470090000270e+02	-4.600552470090000270e+02	1.377649924120000000e+11
3.100000000000000000e+01	-4.600476737330000105e+02	-4.600476737330000105e+02	1.377365834190000000e+11
3.200000000000000000e+01	-4.600403586020000262e+02	-4.600403586020000262e+02	1.377084403220000000e+11
3.300000000000000000e+01	-4.600339955730000270e+02	-4.600339955730000270e+02	1.376822427490000000e+11
3.400000000000000000e+01	-4.600287026459999993e+02	-4.600287026459999993e+02	1.376606659100000000e+11
3.500000000000000000e+01	-4.600241182579999872e+02	-4.600241182579999872e+02	1.376423488930000000e+11
3.600000000000000000e+01	-4.600199037759999783e+02	-4.600199037759999783e+02	1.376264501810000000e+11
3.700000000000000000e+01	-4.600154995330000247e+02	-4.600154995330000247e+02	1.376101025160000000e+11
3.800000000000000000e+01	-4.600106095840000080e+02	-4.600106095840000080e+02	1.375923189370000000e+11
3.900000000000000000e+01	-4.600056742090000057e+02	-4.600056742090000057e+02	1.375733150660000000e+11
4.000000000000000000e+01	-4.600010628730000235e+02	-4.600010628730000235e+02	1.375546459270000000e+11
4.100000000000000000e+01	-4.599969841449999990e+02	-4.599969841449999990e+02	1.375392373030000000e+11
4.200000000000000000e+01	-4.599935095309999724e+02	-4.599935095309999724e+02	1.375258171170000000e+11
4.300000000000000000e+01	-4.599903461519999723e+02	-4.599903461519999723e+02	1.375134031820000000e+11
4.400000000000000000e+01	-4.599873059320000266e+02	-4.599873059320000266e+02	1.375016821850000000e+11
4.500000000000000000e+01	-4.599842304640000066e+02	-4.599842304640000066e+02	1.374902258830000000e+11
4.600000000000000000e+01	-4.599811287350000271e+02	-4.599811287350000271e+02	1.374785429640000000e+11
4.700000000000000000e+01	-4.599781432149999887e+02	-4.599781432149999887e+02	1.374666329810000000e+11
4.800000000000000000e+01	-4.599751231609999991e+02	-4.599751231609999991e+02	1.374563915780000000e+11
4.900000000000000000e+01	-4.599718546959999799e+02	-4.599718546959999799e+02	1.374439007690000000e+11
5.000000000000000000e+01	-4.599686912290000009e+02	-4.599686912290000009e+02	1.374307280370000000e+11


==> figs/KDD_GMM_estimated_2.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-5.229052417760999560e+02	1.932539615177547576e-01	-5.569708185354999159e+02	2.247648489592680709e-01	1.981926375277000122e+11	6.782453098825057745e+08
1.000000000000000000e+00	-5.169940344653999773e+02	1.742585909487511797e-01	-5.484118045504000065e+02	2.024943085513757901e-01	5.736162053430000000e+11	4.107032151046518707e+10
2.000000000000000000e+00	-5.111193328655000983e+02	1.879386347270847191e-01	-5.412197945498999161e+02	2.447683467435273763e-01	5.245829255180999756e+11	1.745278432472595978e+10
3.000000000000000000e+00	-5.035674066350999851e+02	2.991388069857294219e-01	-5.322050669883999490e+02	4.011821019425483303e-01	4.611809705104000244e+11	1.834874299032094193e+10
4.000000000000000000e+00	-4.974575330694000286e+02	3.201673135804206094e-01	-5.244840799928999786e+02	4.235802310300817997e-01	3.949428703440999756e+11	2.654366602784386444e+10
5.000000000000000000e+00	-4.912660897009000109e+02	3.421220515920214145e-01	-5.163906872930999725e+02	4.595005608738217395e-01	3.134218698710000000e+11	1.322269876631002045e+10
6.000000000000000000e+00	-4.851315203461999772e+02	3.151657024069109969e-01	-5.081760886564000543e+02	4.389890283589346631e-01	2.599989010138999939e+11	7.527195285810417175e+09
7.000000000000000000e+00	-4.796961866714000280e+02	3.026454656875718352e-01	-5.004145429091998949e+02	5.073660642017836508e-01	2.310821098307000122e+11	6.661595801788432121e+09
8.000000000000000000e+00	-4.754432061955000108e+02	2.708501437041737625e-01	-4.941501379872000257e+02	4.958773596796048344e-01	2.012404087760000000e+11	5.746554592760324478e+09
9.000000000000000000e+00	-4.721263466260999735e+02	2.918171936993561033e-01	-4.885939810431000296e+02	5.414985908869358600e-01	1.834591156487999878e+11	2.934169501941365242e+09
1.000000000000000000e+01	-4.694518051349999723e+02	2.501301422045969503e-01	-4.837985805161000030e+02	5.175650828789848390e-01	1.865258208213999939e+11	7.453081830830620766e+09
1.100000000000000000e+01	-4.674683570881999799e+02	2.428015781713147581e-01	-4.797932643986999892e+02	6.750283679242152779e-01	1.730397221603999939e+11	6.962244527199940681e+09
1.200000000000000000e+01	-4.662554210856000054e+02	2.288494923226063738e-01	-4.773064163765000671e+02	6.440124212940643300e-01	1.620529880445000000e+11	1.994442942865360498e+09
1.300000000000000000e+01	-4.652825521847000232e+02	1.644629108132956707e-01	-4.749209594444999993e+02	5.387275872750347805e-01	1.633308555960000000e+11	3.023215970743840218e+09
1.400000000000000000e+01	-4.644177778618999355e+02	1.005781264759243870e-01	-4.726412424039999678e+02	4.518316657752597942e-01	1.593560586326000061e+11	2.688336589552577496e+09
1.500000000000000000e+01	-4.639160225647000289e+02	9.626885785196109824e-02	-4.713636553950999541e+02	4.485150187149663514e-01	1.522494910142999878e+11	6.045875790453006029e+08
1.600000000000000000e+01	-4.635282485716999759e+02	8.866232025523536342e-02	-4.702420763275000581e+02	4.315814553566850731e-01	1.506859186062000122e+11	7.668306057359942198e+08
1.700000000000000000e+01	-4.632739293902999407e+02	8.055292659167416491e-02	-4.694640380239999899e+02	4.197015553584941272e-01	1.487025787151000061e+11	1.993201437841258049e+08
1.800000000000000000e+01	-4.630999338429999739e+02	7.367006138042507535e-02	-4.689556212383999991e+02	4.184764191914449594e-01	1.479801827252000122e+11	2.016868947734819651e+08
1.900000000000000000e+01	-4.629519617101000222e+02	6.567778154439131433e-02	-4.685229755099000499e+02	4.034984224632020000e-01	1.475383679063999939e+11	1.913013376057145894e+08
2.000000000000000000e+01	-4.628290809839999156e+02	6.123554951470516761e-02	-4.681670640716000094e+02	3.964747370953800587e-01	1.471293796203999939e+11	1.575097968575351536e+08
2.100000000000000000e+01	-4.627217742728000189e+02	6.207277366284279230e-02	-4.678478540009999733e+02	3.864041756988307319e-01	1.467996909846000061e+11	1.615067737248882353e+08
2.200000000000000000e+01	-4.626156077227000196e+02	6.129842149201411572e-02	-4.675169723856000132e+02	3.816762077720071700e-01	1.465137679641000061e+11	1.617877551762764752e+08
2.300000000000000000e+01	-4.625244097169999691e+02	5.949817667981870811e-02	-4.671891332414000431e+02	3.789877863407273839e-01	1.463156006783999939e+11	2.072805449233442247e+08
2.400000000000000000e+01	-4.624370038959999647e+02	6.018586840772468388e-02	-4.669174156998000171e+02	3.792461676601129317e-01	1.459877596557999878e+11	1.823250455537336171e+08
2.500000000000000000e+01	-4.623532111508999378e+02	6.527330956874867474e-02	-4.666254428918000485e+02	4.067985167384444711e-01	1.457837752817999878e+11	2.026940424499393702e+08
2.600000000000000000e+01	-4.622785454065000295e+02	6.125862745427871486e-02	-4.663056011773999785e+02	4.033488905493508025e-01	1.465301368626000061e+11	1.097644596719771147e+09
2.700000000000000000e+01	-4.622002833428999793e+02	4.909670050292790772e-02	-4.660159737093001127e+02	3.532515636896161881e-01	1.453468096338999939e+11	1.857659210649157465e+08
2.800000000000000000e+01	-4.621278966368001306e+02	4.276830871868610162e-02	-4.657381543081999666e+02	3.340358784679662296e-01	1.451209389008999939e+11	1.718660614559601545e+08
2.900000000000000000e+01	-4.620650308952999694e+02	3.979903992562645182e-02	-4.654800383411999860e+02	3.391295201406609450e-01	1.449455823147999878e+11	1.515420975549209416e+08
3.000000000000000000e+01	-4.620100456648000318e+02	3.910115326491541560e-02	-4.652785627532001058e+02	3.297021220325189184e-01	1.448281750353999939e+11	1.520240958484917283e+08
3.100000000000000000e+01	-4.619692748180000308e+02	3.609876403993472760e-02	-4.649918229264999354e+02	3.393157886686271052e-01	1.480972115218999939e+11	3.288641271609863758e+09
3.200000000000000000e+01	-4.619365460982000400e+02	3.703003565676922515e-02	-4.648120520875000921e+02	3.336338637324069434e-01	1.445873707688999939e+11	1.137629725649728775e+08
3.300000000000000000e+01	-4.619088992666999616e+02	3.708392656226154604e-02	-4.647194584508999355e+02	3.344799844391063148e-01	1.444691316747000122e+11	1.138516181555231810e+08
3.400000000000000000e+01	-4.618838190549998899e+02	3.795350552640375935e-02	-4.645267977892999625e+02	3.067621413258767582e-01	1.444767884217000122e+11	1.193498660880886912e+08
3.500000000000000000e+01	-4.618586990028999821e+02	3.607146096395914131e-02	-4.643904802603001372e+02	2.873203645190605116e-01	1.443835113225000000e+11	1.458480909154545963e+08
3.600000000000000000e+01	-4.618385154771999623e+02	3.450000538978185982e-02	-4.643119671644000164e+02	2.878539017181571125e-01	1.442695271763999939e+11	1.282738693034458607e+08
3.700000000000000000e+01	-4.618239243694999345e+02	3.400174551155012159e-02	-4.642674700075999681e+02	2.876403437558914256e-01	1.442094264957000122e+11	1.241196300757651478e+08
3.800000000000000000e+01	-4.618094225314999903e+02	3.383203197329127943e-02	-4.642208882342000038e+02	2.901942740815978139e-01	1.441507727168999939e+11	1.231735139853853434e+08
3.900000000000000000e+01	-4.617948813728000346e+02	3.443774868523241661e-02	-4.641492075194000790e+02	2.980023767801997514e-01	1.441325071058999939e+11	1.213118024754613191e+08
4.000000000000000000e+01	-4.617786529624000877e+02	3.641579475290082635e-02	-4.641125812398998960e+02	3.007112720627368452e-01	1.440593924911000061e+11	1.249005496458431482e+08
4.100000000000000000e+01	-4.617676484741999730e+02	3.650368519445213594e-02	-4.640824127222000470e+02	3.031986213158417431e-01	1.440069470150000000e+11	1.249372678848313242e+08
4.200000000000000000e+01	-4.617572141309000244e+02	3.637732353145860242e-02	-4.640520943861999399e+02	3.043487354269373002e-01	1.439635978057999878e+11	1.248949757368566096e+08
4.300000000000000000e+01	-4.617479937725999548e+02	3.642227290988747646e-02	-4.640153861274000633e+02	3.071249947679628445e-01	1.439364306912000122e+11	1.293036950383021235e+08
4.400000000000000000e+01	-4.617377638474999912e+02	3.614381010348120815e-02	-4.639831382113000586e+02	3.093249165875948670e-01	1.439284807141000061e+11	1.428727449007099569e+08
4.500000000000000000e+01	-4.617346038266999813e+02	3.479269632456644806e-02	-4.639205492045999790e+02	3.196417464026865551e-01	1.439060238697999878e+11	1.217426970240666121e+08
4.600000000000000000e+01	-4.617248542114999736e+02	3.431846720603866363e-02	-4.638931164788999695e+02	3.195368631640442270e-01	1.439535746318999939e+11	1.504464756954047382e+08
4.700000000000000000e+01	-4.617151954610000075e+02	3.407345808759144890e-02	-4.638736261003999743e+02	3.204086195093029388e-01	1.438187453371000061e+11	1.145025502291636169e+08
4.800000000000000000e+01	-4.617046519859001137e+02	3.419505776235001043e-02	-4.638530692049000095e+02	3.206924140863495754e-01	1.437772036618999939e+11	1.113354052187571824e+08
4.900000000000000000e+01	-4.616947284494000314e+02	3.482209839810467694e-02	-4.638381389689999423e+02	3.209044403044079008e-01	1.437394076710000000e+11	1.099885840365058184e+08
5.000000000000000000e+01	-4.616825368669000227e+02	3.635240852920777754e-02	-4.638168730227999959e+02	3.213372365035583322e-01	1.436954408348999939e+11	1.117195231026200801e+08


==> figs/KDD_GMM_estimated_20.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-4.730308474128999592e+02	1.449432502730584604e-01	-4.752469891232999544e+02	1.657327393363140777e-01	1.954379836805000000e+11	7.623863383895236254e+08
1.000000000000000000e+00	-4.638292937221000329e+02	5.784805867934784268e-02	-4.658812553936000995e+02	6.229984130546068616e-02	1.617827276487999878e+11	3.590338330956525803e+08
2.000000000000000000e+00	-4.621116912723000496e+02	3.022264848533931514e-02	-4.623075802076999139e+02	4.247675950573388121e-02	1.477758723637000122e+11	1.437983679996908307e+08
3.000000000000000000e+00	-4.615174625986999786e+02	2.295919523977647467e-02	-4.616851200505000747e+02	3.871964644882237155e-02	1.442826970081000061e+11	1.009231188520510346e+08
4.000000000000000000e+00	-4.611955367648000106e+02	1.814964707540182506e-02	-4.613367923208999741e+02	3.368121207418071916e-02	1.426428807912999878e+11	7.864726892510952055e+07
5.000000000000000000e+00	-4.609909893252999495e+02	1.503037367316874609e-02	-4.611292125781999971e+02	3.317405458943363528e-02	1.416589850093999939e+11	6.212717283065634221e+07
6.000000000000000000e+00	-4.608482067126000175e+02	1.306250123372111951e-02	-4.609863976888999559e+02	3.299179966796986219e-02	1.410077187197000122e+11	5.203793478131417185e+07
7.000000000000000000e+00	-4.607399825359000829e+02	1.224531104203211394e-02	-4.608769800830000349e+02	3.257910740032454039e-02	1.405374655741000061e+11	4.751519813799214363e+07
8.000000000000000000e+00	-4.606548230438000360e+02	1.204610680437259371e-02	-4.607918339652999862e+02	3.341216864280785459e-02	1.401722403201000061e+11	4.529077584880054742e+07
9.000000000000000000e+00	-4.605853577929000267e+02	1.234760829774015148e-02	-4.607221785668000962e+02	3.436952536635354966e-02	1.398791646531000061e+11	4.533008162615380436e+07
1.000000000000000000e+01	-4.605283385978999604e+02	1.334744122809402959e-02	-4.606649742921000552e+02	3.541180103296930060e-02	1.396405057477000122e+11	4.787495125133157521e+07
1.100000000000000000e+01	-4.604809078876999706e+02	1.436728245168433435e-02	-4.606174115369999527e+02	3.636081577791634017e-02	1.394439580916000061e+11	5.222841550778190047e+07
1.200000000000000000e+01	-4.604408227178000743e+02	1.528910043357834848e-02	-4.605772817344999339e+02	3.720437640372963733e-02	1.392775972802000122e+11	5.572958472472000122e+07
1.300000000000000000e+01	-4.604068638087999830e+02	1.593678034330079860e-02	-4.605431604363999440e+02	3.791592660938530868e-02	1.391378798118999939e+11	5.834952587723740935e+07
1.400000000000000000e+01	-4.603770754606001105e+02	1.650256076571274266e-02	-4.605105167609000318e+02	3.950887394996271257e-02	1.390174008550000000e+11	6.048570538061057776e+07
1.500000000000000000e+01	-4.603503572587999884e+02	1.696124783637925626e-02	-4.604838437870000121e+02	3.997962658217939919e-02	1.389110277327999878e+11	6.293106657847633958e+07
1.600000000000000000e+01	-4.603264646916999254e+02	1.712976864305212898e-02	-4.604599548172000141e+02	4.019318124452971736e-02	1.388145969298999939e+11	6.389608907060717046e+07
1.700000000000000000e+01	-4.603056753747999892e+02	1.726436387053954455e-02	-4.604391538696999078e+02	4.043589221033123265e-02	1.387298222243999939e+11	6.461359940915794671e+07
1.800000000000000000e+01	-4.602875906565999458e+02	1.735470020025915716e-02	-4.604210618070999885e+02	4.061449228175217224e-02	1.386571090293999939e+11	6.486405357960657030e+07
1.900000000000000000e+01	-4.602712509551999460e+02	1.741932813897248411e-02	-4.604046910291999666e+02	4.075622418680889536e-02	1.385922288492000122e+11	6.527485954229401797e+07
2.000000000000000000e+01	-4.602565376701001014e+02	1.743367023380196917e-02	-4.603899141763000671e+02	4.078678951090769500e-02	1.385328393301000061e+11	6.535416125620950013e+07
2.100000000000000000e+01	-4.602432683315000759e+02	1.736761324457701192e-02	-4.603765009055999258e+02	4.078689158874702902e-02	1.384811717160000000e+11	6.511441145239412785e+07
2.200000000000000000e+01	-4.602307921574999341e+02	1.727452503320345278e-02	-4.603639037998999584e+02	4.076505073854198857e-02	1.384327004730000000e+11	6.500138533531513810e+07
2.300000000000000000e+01	-4.602189515373999029e+02	1.720975427704781596e-02	-4.603519587273000866e+02	4.079861303930311378e-02	1.383858773583999939e+11	6.456295114809098095e+07
2.400000000000000000e+01	-4.602080796965000218e+02	1.719073257195618404e-02	-4.603410207162999654e+02	4.086720403730212392e-02	1.383427519356000061e+11	6.420856737213672698e+07
2.500000000000000000e+01	-4.601982278297000448e+02	1.722070122667633194e-02	-4.603311063881999985e+02	4.091993087946901170e-02	1.383033248491000061e+11	6.442491215613362938e+07
2.600000000000000000e+01	-4.601891063980000354e+02	1.727379841375865574e-02	-4.603219552808999424e+02	4.094812759233539684e-02	1.382673006402000122e+11	6.462534128472813964e+07
2.700000000000000000e+01	-4.601805527810000171e+02	1.736616488336725772e-02	-4.603133647726000390e+02	4.102356476904221033e-02	1.382337569261000061e+11	6.487574034170924127e+07
2.800000000000000000e+01	-4.601724505427999929e+02	1.749982885022326184e-02	-4.603052333511999450e+02	4.113419189978900770e-02	1.382024673958999939e+11	6.523020386697178334e+07
2.900000000000000000e+01	-4.601648990619999608e+02	1.765755432758071494e-02	-4.602976285228999700e+02	4.124295344524932933e-02	1.381724265032000122e+11	6.579239993894567341e+07
3.000000000000000000e+01	-4.601580570695999199e+02	1.782616946279638737e-02	-4.602907137830999886e+02	4.136747502881534672e-02	1.381456757212000122e+11	6.629787949778839946e+07
3.100000000000000000e+01	-4.601516159101000198e+02	1.797090131558460799e-02	-4.602841904013999965e+02	4.146621528100736392e-02	1.381206496778999939e+11	6.679079329518914223e+07
3.200000000000000000e+01	-4.601452495748999354e+02	1.808730192522815111e-02	-4.602715004141999771e+02	4.307314830794210098e-02	1.380962653490000000e+11	6.722896711068332195e+07
3.300000000000000000e+01	-4.601396966278999798e+02	1.819122428920415258e-02	-4.602658988377000355e+02	4.319292500719155298e-02	1.380738709950000000e+11	6.764791426390889287e+07
3.400000000000000000e+01	-4.601342046842999594e+02	1.835118717177749298e-02	-4.602562147195000648e+02	4.308562333083321150e-02	1.380530539927999878e+11	6.818650913212266564e+07
3.500000000000000000e+01	-4.601291375474000347e+02	1.844940917343156420e-02	-4.602511610012999768e+02	4.313744597439064105e-02	1.380332617932000122e+11	6.855601280446442962e+07
3.600000000000000000e+01	-4.601242452117000425e+02	1.856498358146657299e-02	-4.602462852387999988e+02	4.318621125902550456e-02	1.380141004015000000e+11	6.898335686646567285e+07
3.700000000000000000e+01	-4.601195564616999718e+02	1.871036810392201488e-02	-4.602415897955999640e+02	4.323954296351669585e-02	1.379963175822000122e+11	6.947245856097574532e+07
3.800000000000000000e+01	-4.601149053210999114e+02	1.888087070151446903e-02	-4.602369205626999928e+02	4.327732621336989605e-02	1.379784026611000061e+11	7.016174988098552823e+07
3.900000000000000000e+01	-4.601105314840999085e+02	1.901013891421526186e-02	-4.602324985598999660e+02	4.330097867827447516e-02	1.379612074571000061e+11	7.066840352382388711e+07
4.000000000000000000e+01	-4.601062874426000917e+02	1.913788189179534832e-02	-4.602281855050999866e+02	4.332927329088957780e-02	1.379443002632999878e+11	7.124921728022883832e+07
4.100000000000000000e+01	-4.601023481286999299e+02	1.921568345856597068e-02	-4.602242010452999921e+02	4.333334739388434304e-02	1.379289306173999939e+11	7.148741442316879332e+07
4.200000000000000000e+01	-4.600985472067999353e+02	1.928297371323556275e-02	-4.602203686886999776e+02	4.332103945505372949e-02	1.379142601396000061e+11	7.174811251494477689e+07
4.300000000000000000e+01	-4.600949437391000174e+02	1.932960616572351742e-02	-4.602167297597000584e+02	4.330976965223688052e-02	1.379004516196000061e+11	7.195810753369273245e+07
4.400000000000000000e+01	-4.600915297497999745e+02	1.934847785985465210e-02	-4.602132681726999976e+02	4.327894237302228053e-02	1.378871825032999878e+11	7.219057272750434279e+07
4.500000000000000000e+01	-4.600882653444000425e+02	1.933430092921776741e-02	-4.602099867612999446e+02	4.320336818473820978e-02	1.378746869113999939e+11	7.217997934864191711e+07
4.600000000000000000e+01	-4.600851898472000130e+02	1.932763330739312863e-02	-4.602068768074000218e+02	4.313508486799194630e-02	1.378628874792000122e+11	7.202828946898168325e+07
4.700000000000000000e+01	-4.600822568756999544e+02	1.931284756237951206e-02	-4.602039217296999709e+02	4.306290489644971908e-02	1.378513316907000122e+11	7.202133563117399812e+07
4.800000000000000000e+01	-4.600794946570000548e+02	1.927598413146612913e-02	-4.602011478351000733e+02	4.298452936757475584e-02	1.378405389882999878e+11	7.188477870421019197e+07
4.900000000000000000e+01	-4.600768718154999988e+02	1.922757429655061814e-02	-4.601985234788000412e+02	4.291128559703413781e-02	1.378305614622999878e+11	7.178966871885040402e+07
5.000000000000000000e+01	-4.600743501090000791e+02	1.918798319426231330e-02	-4.601960045202000629e+02	4.284960516067871927e-02	1.378207929675000000e+11	7.156342250470642745e+07


==> figs/KDD_GMM_estimated_20_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-4.731255042210000283e+02	-4.751440220060000001e+02	1.960090499570000000e+11
1.000000000000000000e+00	-4.639104294530000061e+02	-4.657888442909999753e+02	1.626290118150000000e+11
2.000000000000000000e+00	-4.621246530050000274e+02	-4.623051863910000066e+02	1.479543586870000000e+11
3.000000000000000000e+00	-4.615093765390000158e+02	-4.616622605270000008e+02	1.442284120640000000e+11
4.000000000000000000e+00	-4.612000442620000058e+02	-4.613541745300000230e+02	1.426314051960000000e+11
5.000000000000000000e+00	-4.609917597329999808e+02	-4.611475404870000148e+02	1.416665351650000000e+11
6.000000000000000000e+00	-4.608342950979999841e+02	-4.609907949830000007e+02	1.409644017500000000e+11
7.000000000000000000e+00	-4.607146121509999830e+02	-4.608714738200000056e+02	1.404511200150000000e+11
8.000000000000000000e+00	-4.606213393090000068e+02	-4.607782676560000255e+02	1.400445861640000000e+11
9.000000000000000000e+00	-4.605459350340000242e+02	-4.607022101019999809e+02	1.397287996580000000e+11
1.000000000000000000e+01	-4.604831391139999823e+02	-4.606388408619999950e+02	1.394670003340000000e+11
1.100000000000000000e+01	-4.604321127929999875e+02	-4.605881622329999914e+02	1.392501217870000000e+11
1.200000000000000000e+01	-4.603893407209999964e+02	-4.605459949300000062e+02	1.390740797200000000e+11
1.300000000000000000e+01	-4.603526660879999781e+02	-4.605095555409999974e+02	1.389244282290000000e+11
1.400000000000000000e+01	-4.603201777190000143e+02	-4.604766393020000237e+02	1.387933771010000000e+11
1.500000000000000000e+01	-4.602881860549999828e+02	-4.604445471569999881e+02	1.386718586230000000e+11
1.600000000000000000e+01	-4.602595990919999736e+02	-4.604158888050000087e+02	1.385559794100000000e+11
1.700000000000000000e+01	-4.602359680989999902e+02	-4.603923583609999923e+02	1.384564156770000000e+11
1.800000000000000000e+01	-4.602166506020000156e+02	-4.603731467299999736e+02	1.383773046050000000e+11
1.900000000000000000e+01	-4.601992787149999913e+02	-4.603558459070000026e+02	1.383105585370000000e+11
2.000000000000000000e+01	-4.601836313160000032e+02	-4.603402609340000140e+02	1.382454097760000000e+11
2.100000000000000000e+01	-4.601700527520000037e+02	-4.603266293359999963e+02	1.381919103250000000e+11
2.200000000000000000e+01	-4.601581834200000003e+02	-4.603146722299999851e+02	1.381437049610000000e+11
2.300000000000000000e+01	-4.601475418160000004e+02	-4.603040335499999856e+02	1.381007995930000000e+11
2.400000000000000000e+01	-4.601378425139999990e+02	-4.602942561099999921e+02	1.380648225730000000e+11
2.500000000000000000e+01	-4.601287790499999915e+02	-4.602850762890000169e+02	1.380289285040000000e+11
2.600000000000000000e+01	-4.601198845609999921e+02	-4.602761028959999976e+02	1.379940176060000000e+11
2.700000000000000000e+01	-4.601114794409999718e+02	-4.602676809949999779e+02	1.379613236680000000e+11
2.800000000000000000e+01	-4.601038718560000120e+02	-4.602599625459999970e+02	1.379323571980000000e+11
2.900000000000000000e+01	-4.600963402840000072e+02	-4.602522513440000012e+02	1.379037190890000000e+11
3.000000000000000000e+01	-4.600883827260000203e+02	-4.602442051229999720e+02	1.378745830430000000e+11
3.100000000000000000e+01	-4.600810119579999764e+02	-4.602367760700000190e+02	1.378472490490000000e+11
3.200000000000000000e+01	-4.600744387280000183e+02	-4.602302053060000162e+02	1.378214389850000000e+11
3.300000000000000000e+01	-4.600684324040000206e+02	-4.602241663589999803e+02	1.377980219860000000e+11
3.400000000000000000e+01	-4.600624881049999999e+02	-4.602181931839999720e+02	1.377746030730000000e+11
3.500000000000000000e+01	-4.600565889760000005e+02	-4.602123058459999925e+02	1.377534874280000000e+11
3.600000000000000000e+01	-4.600501524300000256e+02	-4.602058830270000271e+02	1.377290253080000000e+11
3.700000000000000000e+01	-4.600441811649999977e+02	-4.601998730430000251e+02	1.377060747360000000e+11
3.800000000000000000e+01	-4.600389080539999895e+02	-4.601945470090000185e+02	1.376854473940000000e+11
3.900000000000000000e+01	-4.600340975999999955e+02	-4.601896381249999877e+02	1.376656473420000000e+11
4.000000000000000000e+01	-4.600297829780000143e+02	-4.601851215080000088e+02	1.376479992150000000e+11
4.100000000000000000e+01	-4.600257041219999792e+02	-4.601808190379999814e+02	1.376318663610000000e+11
4.200000000000000000e+01	-4.600217986900000255e+02	-4.601767566280000210e+02	1.376174676930000000e+11
4.300000000000000000e+01	-4.600184791930000188e+02	-4.601731578320000153e+02	1.376042609220000000e+11
4.400000000000000000e+01	-4.600156063379999978e+02	-4.601699738969999771e+02	1.375924306720000000e+11
4.500000000000000000e+01	-4.600128788480000139e+02	-4.601673044990000108e+02	1.375817975140000000e+11
4.600000000000000000e+01	-4.600103102119999789e+02	-4.601647479970000063e+02	1.375728170120000000e+11
4.700000000000000000e+01	-4.600077029079999988e+02	-4.601621527980000224e+02	1.375632256610000000e+11
4.800000000000000000e+01	-4.600050444899999889e+02	-4.601595072430000073e+02	1.375541364830000000e+11
4.900000000000000000e+01	-4.600023810370000206e+02	-4.601568591569999853e+02	1.375443926440000000e+11
5.000000000000000000e+01	-4.599997012169999948e+02	-4.601542032980000272e+02	1.375347743550000000e+11


==> figs/KDD_GMM_estimated_2_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-5.234509782799999584e+02	-5.576484204040000350e+02	1.981394596970000000e+11
1.000000000000000000e+00	-5.176710049920000074e+02	-5.497050592010000400e+02	7.327899551810000000e+11
2.000000000000000000e+00	-5.119761825890000182e+02	-5.423833747290000247e+02	5.305532548820000000e+11
3.000000000000000000e+00	-5.040414895370000181e+02	-5.332271596040000077e+02	4.386413139810000000e+11
4.000000000000000000e+00	-4.974047780719999992e+02	-5.242532067600000119e+02	3.610994453960000000e+11
5.000000000000000000e+00	-4.906078461459999858e+02	-5.152032664780000459e+02	4.327566203940000000e+11
6.000000000000000000e+00	-4.842582731900000113e+02	-5.066100495379999984e+02	3.094752982010000000e+11
7.000000000000000000e+00	-4.785301805569999942e+02	-4.986676805019999961e+02	2.855543294120000000e+11
8.000000000000000000e+00	-4.751180961509999747e+02	-4.932415532580000104e+02	2.024306331050000000e+11
9.000000000000000000e+00	-4.718873344250000059e+02	-4.882418334010000081e+02	1.904223722430000000e+11
1.000000000000000000e+01	-4.691191366329999823e+02	-4.835992651039999828e+02	1.835783968550000000e+11
1.100000000000000000e+01	-4.666408794249999801e+02	-4.777735683600000129e+02	2.364602325910000000e+11
1.200000000000000000e+01	-4.653838483530000190e+02	-4.751800480389999848e+02	1.698939785320000000e+11
1.300000000000000000e+01	-4.645395288679999908e+02	-4.730269418849999852e+02	1.824889460840000000e+11
1.400000000000000000e+01	-4.639132600280000247e+02	-4.713903274489999831e+02	1.506708169270000000e+11
1.500000000000000000e+01	-4.634117882429999895e+02	-4.697740838560000043e+02	1.500618142060000000e+11
1.600000000000000000e+01	-4.631525775659999908e+02	-4.689791331690000220e+02	1.488560596600000000e+11
1.700000000000000000e+01	-4.629252536000000191e+02	-4.679869252039999878e+02	1.479672945710000000e+11
1.800000000000000000e+01	-4.628180994749999968e+02	-4.676066020150000213e+02	1.475496496890000000e+11
1.900000000000000000e+01	-4.627090189259999988e+02	-4.672903202339999780e+02	1.471881702880000000e+11
2.000000000000000000e+01	-4.626123834539999962e+02	-4.670225911950000182e+02	1.468444128220000000e+11
2.100000000000000000e+01	-4.625192421400000171e+02	-4.667716022700000167e+02	1.465417661670000000e+11
2.200000000000000000e+01	-4.624411174879999749e+02	-4.665690248970000198e+02	1.462594734540000000e+11
2.300000000000000000e+01	-4.623691566580000085e+02	-4.664155216039999914e+02	1.459869549630000000e+11
2.400000000000000000e+01	-4.622372940820000053e+02	-4.661901524389999736e+02	1.455574500430000000e+11
2.500000000000000000e+01	-4.621229193749999808e+02	-4.660115811690000100e+02	1.450948216620000000e+11
2.600000000000000000e+01	-4.620718184489999771e+02	-4.658762528280000197e+02	1.448429659800000000e+11
2.700000000000000000e+01	-4.620363137800000004e+02	-4.657794442059999938e+02	1.446978948490000000e+11
2.800000000000000000e+01	-4.619971363029999907e+02	-4.656658987710000019e+02	1.445859128590000000e+11
2.900000000000000000e+01	-4.619485357230000204e+02	-4.654775113790000205e+02	1.444631819510000000e+11
3.000000000000000000e+01	-4.618487021320000281e+02	-4.651480843900000082e+02	1.444380199540000000e+11
3.100000000000000000e+01	-4.618268095990000006e+02	-4.646051551020000261e+02	1.448176493360000000e+11
3.200000000000000000e+01	-4.617465106880000008e+02	-4.638735276759999806e+02	1.444052203250000000e+11
3.300000000000000000e+01	-4.617114494850000028e+02	-4.636600195259999850e+02	1.441723740890000000e+11
3.400000000000000000e+01	-4.616584011599999826e+02	-4.633996975819999875e+02	1.443197680450000000e+11
3.500000000000000000e+01	-4.616476167220000093e+02	-4.633615169889999947e+02	1.437316388470000000e+11
3.600000000000000000e+01	-4.616367314409999949e+02	-4.633240923870000074e+02	1.436894893690000000e+11
3.700000000000000000e+01	-4.616292729589999908e+02	-4.633020604480000202e+02	1.436602259920000000e+11
3.800000000000000000e+01	-4.616201096030000031e+02	-4.632758945690000019e+02	1.436253593850000000e+11
3.900000000000000000e+01	-4.616112655310000150e+02	-4.632518541939999750e+02	1.435912914800000000e+11
4.000000000000000000e+01	-4.616024208549999912e+02	-4.632239286249999850e+02	1.435588981930000000e+11
4.100000000000000000e+01	-4.615934971830000109e+02	-4.632016348910000261e+02	1.435245256200000000e+11
4.200000000000000000e+01	-4.615809553459999961e+02	-4.631620798069999978e+02	1.434829614480000000e+11
4.300000000000000000e+01	-4.615682524499999886e+02	-4.631411133780000000e+02	1.434344388100000000e+11
4.400000000000000000e+01	-4.615579905189999863e+02	-4.631222368740000093e+02	1.433857279100000000e+11
4.500000000000000000e+01	-4.615485533300000043e+02	-4.631048380739999857e+02	1.433481523980000000e+11
4.600000000000000000e+01	-4.615428117029999839e+02	-4.630941711329999748e+02	1.433190353300000000e+11
4.700000000000000000e+01	-4.615376628320000236e+02	-4.630821864480000158e+02	1.432982747780000000e+11
4.800000000000000000e+01	-4.615330327739999916e+02	-4.630729406149999932e+02	1.432791781430000000e+11
4.900000000000000000e+01	-4.615295989269999950e+02	-4.630645989039999790e+02	1.432645743680000000e+11
5.000000000000000000e+01	-4.615253124810000145e+02	-4.630512091749999968e+02	1.432494846770000000e+11


==> figs/KDD_GMM_estimated_5.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-4.964624474379000389e+02	5.430830393624880292e-01	-5.245155384817999220e+02	6.728119276741248989e-01	1.972246063623999939e+11	1.283919527899065256e+09
1.000000000000000000e+00	-4.892719501956999011e+02	8.001238098637778462e-01	-5.126499675099000797e+02	9.586148474676164932e-01	2.956853769445000000e+11	7.095874446008441925e+09
2.000000000000000000e+00	-4.764213380111999641e+02	5.073257520672858067e-01	-4.951139328168999896e+02	7.628226663375363703e-01	2.229190838790000000e+11	6.840448160675525665e+09
3.000000000000000000e+00	-4.672129502556999796e+02	3.121866733288475859e-01	-4.790393146939999269e+02	6.690186728643695568e-01	1.630110538021000061e+11	2.088640561809701920e+09
4.000000000000000000e+00	-4.635582870596000475e+02	1.710268019350437430e-01	-4.710480306266999833e+02	8.214547390608663013e-01	1.517004466176000061e+11	6.571822316396076679e+08
5.000000000000000000e+00	-4.619485818585999368e+02	1.090026733795037422e-01	-4.665803589487999261e+02	7.224245675715396109e-01	1.459066675887999878e+11	5.831939714806414843e+08
6.000000000000000000e+00	-4.612637012182000262e+02	5.649178887969642099e-02	-4.642781996674000879e+02	5.714027248855909624e-01	1.430376529892000122e+11	2.376655851549282670e+08
7.000000000000000000e+00	-4.609612640381001256e+02	4.585904139157635090e-02	-4.627278735106000340e+02	4.385112916981376840e-01	1.417428748332999878e+11	2.467180754767862856e+08
8.000000000000000000e+00	-4.607818771550999486e+02	3.013988087612776146e-02	-4.618063453418999416e+02	2.578508324651992978e-01	1.409734653978999939e+11	1.922818006728752553e+08
9.000000000000000000e+00	-4.606719850737999877e+02	2.055097375315194375e-02	-4.613531836328000395e+02	1.820404984612230548e-01	1.403963653597999878e+11	9.374474452013494074e+07
1.000000000000000000e+01	-4.605876433596000652e+02	2.170887608765951354e-02	-4.610216160154999443e+02	1.253152616592961843e-01	1.400503348980000000e+11	1.195339210241623074e+08
1.100000000000000000e+01	-4.605145872243000440e+02	2.165519891971280295e-02	-4.607148302904999468e+02	7.042775369527919105e-02	1.396199807920000000e+11	8.628802729869547486e+07
1.200000000000000000e+01	-4.604649054540999487e+02	2.144886130922743842e-02	-4.606422326897999255e+02	6.312918113339124893e-02	1.394183112567999878e+11	9.190028196093800664e+07
1.300000000000000000e+01	-4.604197574456999860e+02	1.884566469207356668e-02	-4.605548243153999692e+02	3.243118422082398589e-02	1.392151683485000000e+11	7.344815416988603771e+07
1.400000000000000000e+01	-4.603846120078999888e+02	1.779322104756438788e-02	-4.605182604210999671e+02	3.139599675960806635e-02	1.390693513960000000e+11	6.889291669336806238e+07
1.500000000000000000e+01	-4.603546622412001170e+02	1.682617309277167558e-02	-4.604863889146000702e+02	3.044759286750674948e-02	1.389471548348999939e+11	6.511082440071835369e+07
1.600000000000000000e+01	-4.603283794300999716e+02	1.600941224655393416e-02	-4.604587427804999606e+02	2.950445446209705100e-02	1.388398062940000000e+11	6.147059494483377039e+07
1.700000000000000000e+01	-4.603051126848999957e+02	1.542441108842713959e-02	-4.604340311058000452e+02	2.870278333723812192e-02	1.387447841186000061e+11	5.892626332988693565e+07
1.800000000000000000e+01	-4.602854020037999589e+02	1.482300111531091071e-02	-4.604128549970000677e+02	2.801380963603912824e-02	1.386639157181000061e+11	5.665669779023846239e+07
1.900000000000000000e+01	-4.602673288360000470e+02	1.417669109230458406e-02	-4.603932994566999923e+02	2.725000646797285514e-02	1.385915771472999878e+11	5.407204425336670130e+07
2.000000000000000000e+01	-4.602516891489000841e+02	1.372020383215026389e-02	-4.603763112353999531e+02	2.686974347287705844e-02	1.385269512692999878e+11	5.199366838957437128e+07
2.100000000000000000e+01	-4.602378029579000440e+02	1.324886908239462924e-02	-4.603603539264998972e+02	2.683697130681942170e-02	1.384729617425000000e+11	5.005088320402307808e+07
2.200000000000000000e+01	-4.602252778362999379e+02	1.288202724162276075e-02	-4.603448431144000779e+02	2.696465417923137042e-02	1.384224067165000000e+11	4.851625654663741589e+07
2.300000000000000000e+01	-4.602129886583000484e+02	1.277728933482803753e-02	-4.603309906272999115e+02	2.735404373540363185e-02	1.383717733782999878e+11	4.820072010444185138e+07
2.400000000000000000e+01	-4.602022287908999942e+02	1.274187018177424212e-02	-4.603189522585000191e+02	2.779684375331097426e-02	1.383277159137999878e+11	4.811274383106295764e+07
2.500000000000000000e+01	-4.601926204660999247e+02	1.272795485218927540e-02	-4.603090222257999926e+02	2.758916414102319942e-02	1.382893341183999939e+11	4.809706154464326799e+07
2.600000000000000000e+01	-4.601837101539999821e+02	1.270476033995731474e-02	-4.603000293168998951e+02	2.747277311435328273e-02	1.382541981971000061e+11	4.792435212461061031e+07
2.700000000000000000e+01	-4.601753101013999867e+02	1.271768077155040894e-02	-4.602914136393999911e+02	2.742761071529557088e-02	1.382204618627999878e+11	4.778304461290644854e+07
2.800000000000000000e+01	-4.601672677200000408e+02	1.277859789874029317e-02	-4.602833077786000331e+02	2.743678902326620803e-02	1.381901724846000061e+11	4.800181080609448999e+07
2.900000000000000000e+01	-4.601595113663999541e+02	1.283373577082317328e-02	-4.602753286526000238e+02	2.737520687513803064e-02	1.381597768691000061e+11	4.828406159723214805e+07
3.000000000000000000e+01	-4.601521237178000092e+02	1.282645898564611746e-02	-4.602677869723000299e+02	2.736114625447572460e-02	1.381311824533999939e+11	4.824323870942423493e+07
3.100000000000000000e+01	-4.601450909195000349e+02	1.278603623211386695e-02	-4.602606132597999817e+02	2.735779386198280635e-02	1.381037066003999939e+11	4.808009470212882757e+07
3.200000000000000000e+01	-4.601385588728999210e+02	1.272199692599989759e-02	-4.602538929829999574e+02	2.736267596926524742e-02	1.380777586786000061e+11	4.780028617640072852e+07
3.300000000000000000e+01	-4.601325383516000329e+02	1.264713395507443064e-02	-4.602478876822000302e+02	2.736787139184670981e-02	1.380537776572999878e+11	4.750446781347688287e+07
3.400000000000000000e+01	-4.601269659760999957e+02	1.261653924571058162e-02	-4.602422629610999820e+02	2.734295136297616724e-02	1.380320214993999939e+11	4.717189375085996091e+07
3.500000000000000000e+01	-4.601217672945000459e+02	1.265324690016483497e-02	-4.602370604925000634e+02	2.734520125846614386e-02	1.380114420776000061e+11	4.737443527469141781e+07
3.600000000000000000e+01	-4.601168659937000598e+02	1.269387963953204704e-02	-4.602321113021999963e+02	2.735957283763330861e-02	1.379919299957999878e+11	4.748340693036312610e+07
3.700000000000000000e+01	-4.601122642150000388e+02	1.271455848556382780e-02	-4.602274567172999014e+02	2.732450737349818512e-02	1.379743283532000122e+11	4.751024985905148834e+07
3.800000000000000000e+01	-4.601078244106000170e+02	1.272243642021096514e-02	-4.602229750081999669e+02	2.730829732021755260e-02	1.379566088932999878e+11	4.752577120182202011e+07
3.900000000000000000e+01	-4.601036160048000170e+02	1.271152079379177756e-02	-4.602187783078999814e+02	2.728796590716481285e-02	1.379402233930000000e+11	4.756327090359761566e+07
4.000000000000000000e+01	-4.600996544477999919e+02	1.268765372128048512e-02	-4.602148106774999974e+02	2.728812298612422887e-02	1.379245947325000000e+11	4.757489226604934782e+07
4.100000000000000000e+01	-4.600959241013999304e+02	1.266828206205240955e-02	-4.602108940125000345e+02	2.733218217078958040e-02	1.379101555806000061e+11	4.745976711532159150e+07
4.200000000000000000e+01	-4.600923088508999399e+02	1.265859413194520347e-02	-4.602071623230000341e+02	2.731487025319397077e-02	1.378963494083999939e+11	4.751058791520240158e+07
4.300000000000000000e+01	-4.600887676629999987e+02	1.265319680797498576e-02	-4.602035251623000249e+02	2.733528150074100022e-02	1.378820481752000122e+11	4.756643963115125149e+07
4.400000000000000000e+01	-4.600853526966000686e+02	1.265827882237397124e-02	-4.602000360890000366e+02	2.736134160692268308e-02	1.378688653843999939e+11	4.759125571514669061e+07
4.500000000000000000e+01	-4.600821449564000432e+02	1.264792987917631208e-02	-4.601966895167999496e+02	2.731743997758868600e-02	1.378559459582000122e+11	4.763045045545794070e+07
4.600000000000000000e+01	-4.600791519811999706e+02	1.262744872332647629e-02	-4.601936198270999512e+02	2.736398744463934898e-02	1.378440521256000061e+11	4.737993869078310579e+07
4.700000000000000000e+01	-4.600762579036000943e+02	1.264101701288409575e-02	-4.601905798024999967e+02	2.744693682985283739e-02	1.378326609115000000e+11	4.733584782321291417e+07
4.800000000000000000e+01	-4.600734990562000348e+02	1.266222856016185373e-02	-4.601877646838000260e+02	2.750952292714524058e-02	1.378216348726000061e+11	4.750957032693309337e+07
4.900000000000000000e+01	-4.600708950316999903e+02	1.266190377542958205e-02	-4.601851096960999712e+02	2.757685017822662787e-02	1.378116246732000122e+11	4.756303404667402804e+07
5.000000000000000000e+01	-4.600683694989999708e+02	1.265648898145347277e-02	-4.601825626069000350e+02	2.764010124863513010e-02	1.378017871600000000e+11	4.753513026232977211e+07


==> figs/KDD_GMM_estimated_5_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-4.960684067029999937e+02	-5.239235911519999718e+02	1.983594631820000000e+11
1.000000000000000000e+00	-4.891729651470000135e+02	-5.124810545599999614e+02	2.683116843480000000e+11
2.000000000000000000e+00	-4.776116536949999727e+02	-4.974124698200000125e+02	2.317470298340000000e+11
3.000000000000000000e+00	-4.678732541329999890e+02	-4.786033590889999800e+02	1.797267768990000000e+11
4.000000000000000000e+00	-4.629761452509999913e+02	-4.676988115300000004e+02	1.521243394220000000e+11
5.000000000000000000e+00	-4.613944788769999832e+02	-4.627747168739999779e+02	1.449899727480000000e+11
6.000000000000000000e+00	-4.609686615240000265e+02	-4.615272702510000045e+02	1.416868887570000000e+11
7.000000000000000000e+00	-4.607980397879999828e+02	-4.610712066649999770e+02	1.408736495600000000e+11
8.000000000000000000e+00	-4.606742393519999723e+02	-4.609055954739999947e+02	1.403327960140000000e+11
9.000000000000000000e+00	-4.605786564690000091e+02	-4.608066778450000243e+02	1.399128047700000000e+11
1.000000000000000000e+01	-4.605054971999999793e+02	-4.607334583109999926e+02	1.395950928380000000e+11
1.100000000000000000e+01	-4.604466292519999797e+02	-4.606729523810000160e+02	1.393504492010000000e+11
1.200000000000000000e+01	-4.603975471129999733e+02	-4.606210841810000147e+02	1.391448317860000000e+11
1.300000000000000000e+01	-4.603567077029999837e+02	-4.605808974810000223e+02	1.389731719110000000e+11
1.400000000000000000e+01	-4.603228368140000271e+02	-4.605469308749999868e+02	1.388343001500000000e+11
1.500000000000000000e+01	-4.602922974919999888e+02	-4.605147340980000195e+02	1.387114422780000000e+11
1.600000000000000000e+01	-4.602649647540000046e+02	-4.604878911019999919e+02	1.386050579330000000e+11
1.700000000000000000e+01	-4.602402116530000171e+02	-4.604629125509999881e+02	1.385026895880000000e+11
1.800000000000000000e+01	-4.602180492150000077e+02	-4.604389624539999772e+02	1.384135770600000000e+11
1.900000000000000000e+01	-4.601973565310000254e+02	-4.604169616319999818e+02	1.383283531660000000e+11
2.000000000000000000e+01	-4.601790174060000140e+02	-4.603990575110000236e+02	1.382556965140000000e+11
2.100000000000000000e+01	-4.601637216540000281e+02	-4.603839368609999951e+02	1.381935057890000000e+11
2.200000000000000000e+01	-4.601496508879999965e+02	-4.603698978639999950e+02	1.381385726580000000e+11
2.300000000000000000e+01	-4.601362167469999918e+02	-4.603566937290000283e+02	1.380860391580000000e+11
2.400000000000000000e+01	-4.601242303390000075e+02	-4.603451383949999922e+02	1.380359691020000000e+11
2.500000000000000000e+01	-4.601131828229999883e+02	-4.603339119190000019e+02	1.379912136700000000e+11
2.600000000000000000e+01	-4.601032210609999993e+02	-4.603243252080000047e+02	1.379517321790000000e+11
2.700000000000000000e+01	-4.600939814419999720e+02	-4.603153871609999896e+02	1.379145629820000000e+11
2.800000000000000000e+01	-4.600853594110000131e+02	-4.603068106970000031e+02	1.378815868080000000e+11
2.900000000000000000e+01	-4.600772050809999882e+02	-4.602987388430000237e+02	1.378484685550000000e+11
3.000000000000000000e+01	-4.600706223980000118e+02	-4.602924674529999720e+02	1.378215879080000000e+11
3.100000000000000000e+01	-4.600646883410000214e+02	-4.602868220359999896e+02	1.377990399560000000e+11
3.200000000000000000e+01	-4.600592300139999793e+02	-4.602815512330000161e+02	1.377769144310000000e+11
3.300000000000000000e+01	-4.600542070370000260e+02	-4.602769045449999794e+02	1.377580935280000000e+11
3.400000000000000000e+01	-4.600489540550000243e+02	-4.602720180750000054e+02	1.377387397170000000e+11
3.500000000000000000e+01	-4.600437476629999765e+02	-4.602670287020000046e+02	1.377180376450000000e+11
3.600000000000000000e+01	-4.600387296389999960e+02	-4.602619904910000059e+02	1.376974181230000000e+11
3.700000000000000000e+01	-4.600342240830000264e+02	-4.602575421920000167e+02	1.376809324210000000e+11
3.800000000000000000e+01	-4.600300996309999846e+02	-4.602534702599999719e+02	1.376645971670000000e+11
3.900000000000000000e+01	-4.600266199359999746e+02	-4.602496897230000172e+02	1.376502621950000000e+11
4.000000000000000000e+01	-4.600235750649999886e+02	-4.602465325140000232e+02	1.376371545340000000e+11
4.100000000000000000e+01	-4.600208036280000101e+02	-4.602437235329999794e+02	1.376263277530000000e+11
4.200000000000000000e+01	-4.600181134040000188e+02	-4.602409563379999895e+02	1.376150794380000000e+11
4.300000000000000000e+01	-4.600155649399999902e+02	-4.602383477569999854e+02	1.376044878980000000e+11
4.400000000000000000e+01	-4.600128490100000249e+02	-4.602356225139999992e+02	1.375944823670000000e+11
4.500000000000000000e+01	-4.600103983050000238e+02	-4.602332350489999726e+02	1.375838039100000000e+11
4.600000000000000000e+01	-4.600083579810000174e+02	-4.602312597659999938e+02	1.375764806380000000e+11
4.700000000000000000e+01	-4.600062750230000006e+02	-4.602290816189999987e+02	1.375685289770000000e+11
4.800000000000000000e+01	-4.600044453500000259e+02	-4.602273016359999929e+02	1.375613120370000000e+11
4.900000000000000000e+01	-4.600028113129999952e+02	-4.602255190739999762e+02	1.375552565680000000e+11
5.000000000000000000e+01	-4.600012863200000197e+02	-4.602240137829999753e+02	1.375487955130000000e+11


==> figs/KDD_GMM_exhaustive_2.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-5.225973240408999345e+02	1.596331575004852066e-01	-5.566754365665999558e+02	1.882257312099801794e-01	1.970969086220000000e+11	8.604988509655216932e+08
1.000000000000000000e+00	-5.169520868603999588e+02	2.153997063784879040e-01	-5.484157478504999972e+02	1.964526413926416804e-01	6.174397805189000244e+11	4.642925216881361389e+10
2.000000000000000000e+00	-5.129849204355999746e+02	1.802876855284560043e-01	-5.430016233912999724e+02	2.773174804345086009e-01	5.234254158902999878e+11	2.274126282227355194e+10
3.000000000000000000e+00	-5.069067466057000502e+02	2.812235785238894059e-01	-5.358792471852000290e+02	3.637675432065339276e-01	4.728128225784000244e+11	2.185677811814844131e+10
4.000000000000000000e+00	-5.001975665985999626e+02	3.032971027074609638e-01	-5.283545714597000824e+02	3.798336062914299815e-01	3.838256373905999756e+11	1.831271755758158493e+10
5.000000000000000000e+00	-4.939318479446000083e+02	3.343677006920259820e-01	-5.210382447759000115e+02	4.549115681428694824e-01	2.965204126550000000e+11	1.377376682622932434e+10
6.000000000000000000e+00	-4.879292638488000193e+02	4.759023964776574744e-01	-5.134059852793000118e+02	7.025644006493840799e-01	2.732755113797000122e+11	1.843620562521271896e+10
7.000000000000000000e+00	-4.823558159620000083e+02	5.885272852236123065e-01	-5.062207284445000255e+02	8.273612065392377257e-01	2.196184621873999939e+11	7.243273967028059006e+09
8.000000000000000000e+00	-4.777754159813999877e+02	5.199782556303010894e-01	-4.999507856868000317e+02	8.224399017089727426e-01	2.002378129212999878e+11	1.465116040180999756e+10
9.000000000000000000e+00	-4.741061866312999769e+02	4.743817913379956286e-01	-4.942063406822000502e+02	7.999446107506278381e-01	1.730813083778999939e+11	3.078037593786574841e+09
1.000000000000000000e+01	-4.708202031298000065e+02	4.707305564918181640e-01	-4.887645841694999831e+02	9.404203824693349034e-01	1.634980949810000000e+11	1.936391935875903845e+09
1.100000000000000000e+01	-4.684394733626999141e+02	4.510549932827216391e-01	-4.841159660875999862e+02	9.673861189495123192e-01	1.631394400813999939e+11	3.822973629683496475e+09
1.200000000000000000e+01	-4.665642346500999338e+02	4.163822140394866089e-01	-4.802819737481999027e+02	9.554431606418132272e-01	1.528488642898999939e+11	9.193214510368322134e+08
1.300000000000000000e+01	-4.653670605229999637e+02	3.266338367997567160e-01	-4.775498837389000073e+02	8.097592103683026732e-01	1.514805537195000000e+11	6.160477748243108988e+08
1.400000000000000000e+01	-4.646033513772999868e+02	2.594760160101819979e-01	-4.756318872724000357e+02	7.508023067560599673e-01	1.491141187113999939e+11	3.054964539777909517e+08
1.500000000000000000e+01	-4.639761116674000050e+02	2.383904537132904566e-01	-4.737237299701000666e+02	7.512777730939990128e-01	1.485421273887999878e+11	4.176022921968213916e+08
1.600000000000000000e+01	-4.635543951065999977e+02	2.114720331475208603e-01	-4.725309712632999322e+02	7.260222651142629324e-01	1.479115981482000122e+11	9.008720381727361679e+08
1.700000000000000000e+01	-4.632135290308999060e+02	1.786160306191161840e-01	-4.713209181809999677e+02	6.310839624176033391e-01	1.481688101686000061e+11	1.184504574962292433e+09
1.800000000000000000e+01	-4.629211577055000930e+02	1.311636640244722429e-01	-4.702186860673000410e+02	4.418850336978394910e-01	1.475758573242999878e+11	9.414440137211654186e+08
1.900000000000000000e+01	-4.626785018737000428e+02	8.635256655858764008e-02	-4.693722583127999997e+02	3.601140529314338368e-01	1.463690130547000122e+11	5.048560715480545163e+08
2.000000000000000000e+01	-4.625029755056999647e+02	7.518651568439185806e-02	-4.686538542860000121e+02	3.516336140782899133e-01	1.456623485013999939e+11	2.320424059753689468e+08
2.100000000000000000e+01	-4.623386047402000258e+02	6.417940901849682189e-02	-4.678958153930000776e+02	3.178954181731641904e-01	1.454090176323999939e+11	3.649395575887655020e+08
2.200000000000000000e+01	-4.622415281458999630e+02	6.160534258311714528e-02	-4.675035283455999888e+02	3.130398016048815402e-01	1.449157141416000061e+11	1.547592755924376845e+08
2.300000000000000000e+01	-4.621679317427000342e+02	6.674304843689660149e-02	-4.671814946156000588e+02	3.238487957154373986e-01	1.446783080983999939e+11	1.609681222368806899e+08
2.400000000000000000e+01	-4.621020633833999227e+02	6.390308591059216947e-02	-4.668706972214999951e+02	2.806722583236496704e-01	1.446453875382999878e+11	2.035303366395368576e+08
2.500000000000000000e+01	-4.620504512556000236e+02	5.894533611933499423e-02	-4.665869580691000920e+02	2.388046030738545100e-01	1.445753450843999939e+11	2.337230091331628263e+08
2.600000000000000000e+01	-4.619907757203999381e+02	5.621100899659258604e-02	-4.662969265394999638e+02	2.244576899875656562e-01	1.444080051995000000e+11	1.796095825856098533e+08
2.700000000000000000e+01	-4.619430594616000008e+02	5.595630101004742118e-02	-4.660204728144000228e+02	2.079927033446043738e-01	1.443740961537999878e+11	2.368284226685172319e+08
2.800000000000000000e+01	-4.619022201392999705e+02	5.529193174142462558e-02	-4.658412865474000455e+02	2.099230619622216298e-01	1.441625545206000061e+11	1.637993253919438124e+08
2.900000000000000000e+01	-4.618746745696000175e+02	5.535350764894435283e-02	-4.656934917837999706e+02	2.095850486025447046e-01	1.440515605523999939e+11	1.825711591285582185e+08
3.000000000000000000e+01	-4.618452006971999140e+02	5.356198753994552419e-02	-4.655613396557999977e+02	2.021528399506562490e-01	1.439730578778999939e+11	1.808600086145233810e+08
3.100000000000000000e+01	-4.618202370081000367e+02	5.372910950852712031e-02	-4.654830396533000680e+02	2.004056202783654206e-01	1.438821624482999878e+11	1.801015251108869314e+08
3.200000000000000000e+01	-4.618014075315999207e+02	5.324181489088613412e-02	-4.654027125522999881e+02	1.901536565398243006e-01	1.438235340920000000e+11	1.853015821865066290e+08
3.300000000000000000e+01	-4.617801505178999832e+02	5.111254646268582891e-02	-4.653055025478000175e+02	1.724620443257322000e-01	1.437946764083999939e+11	1.946465982083450258e+08
3.400000000000000000e+01	-4.617618021352000142e+02	4.907793489610195320e-02	-4.652239714378999338e+02	1.679633291302274622e-01	1.437182018612999878e+11	1.790607566226683855e+08
3.500000000000000000e+01	-4.617459690580000142e+02	4.728421459318479791e-02	-4.651321562515998949e+02	1.614552682878202250e-01	1.436930770851000061e+11	1.834197013630509079e+08
3.600000000000000000e+01	-4.617247610059999943e+02	4.479060407447869180e-02	-4.650524471763998804e+02	1.638940315151955485e-01	1.436386019181000061e+11	1.752223230400311351e+08
3.700000000000000000e+01	-4.617136341356001026e+02	4.374803294940189657e-02	-4.650127915392000659e+02	1.643816742664955810e-01	1.435823371522000122e+11	1.561735674006710351e+08
3.800000000000000000e+01	-4.617057540882000239e+02	4.262228400971292824e-02	-4.649712443159000941e+02	1.606609835214823645e-01	1.435580101707000122e+11	1.537421463212916851e+08
3.900000000000000000e+01	-4.616964347756999700e+02	4.405510785686655301e-02	-4.649221272432999967e+02	1.539062393465502609e-01	1.435347728457000122e+11	1.583143037300072312e+08
4.000000000000000000e+01	-4.616885776457999668e+02	4.553796615222859695e-02	-4.648714357390999794e+02	1.443767396396480329e-01	1.435229783250000000e+11	1.664098010069317818e+08
4.100000000000000000e+01	-4.616742470461000494e+02	4.460313464362462843e-02	-4.648247317754000392e+02	1.338798368145204531e-01	1.434822105287000122e+11	1.684197078524215817e+08
4.200000000000000000e+01	-4.616621696409000037e+02	4.421062481868710120e-02	-4.647872434862999285e+02	1.275358648147529583e-01	1.434456152967999878e+11	1.676377688649726510e+08
4.300000000000000000e+01	-4.616536007979000829e+02	4.444283518369180480e-02	-4.647518391286999986e+02	1.225801419675931064e-01	1.434243922737000122e+11	1.703525402741681337e+08
4.400000000000000000e+01	-4.616471205761000647e+02	4.434179565151117469e-02	-4.647218900253000129e+02	1.151164924237237236e-01	1.433976723671000061e+11	1.705342036228237748e+08
4.500000000000000000e+01	-4.616389338080999778e+02	4.413212025526010163e-02	-4.646832039955000937e+02	1.057501281404504001e-01	1.433683661765000000e+11	1.703407227584986091e+08
4.600000000000000000e+01	-4.616289096794000102e+02	4.356587035386867701e-02	-4.646448291391999419e+02	9.604377381175324691e-02	1.433349614266000061e+11	1.698417672035516202e+08
4.700000000000000000e+01	-4.616228933430999746e+02	4.385476523383451813e-02	-4.646277875450999204e+02	9.479931775881135503e-02	1.433119387772999878e+11	1.699945584158212543e+08
4.800000000000000000e+01	-4.616180134758000122e+02	4.412309239772591041e-02	-4.646092695533999972e+02	9.383306707227227761e-02	1.432961053583999939e+11	1.712134447091565728e+08
4.900000000000000000e+01	-4.616145913867999298e+02	4.419070692705037023e-02	-4.645995415426999671e+02	9.374470987411062661e-02	1.432812709237999878e+11	1.720636552568339407e+08
5.000000000000000000e+01	-4.616103525879999552e+02	4.433423117628788879e-02	-4.645862994351000452e+02	9.374554713177456200e-02	1.432676297660000000e+11	1.723984484437106848e+08


==> figs/KDD_GMM_exhaustive_20.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-4.733566747081999893e+02	8.451750020552038778e-02	-4.759434570452000912e+02	2.277443594308257158e-01	1.970109431137999878e+11	4.160152917063356042e+08
1.000000000000000000e+00	-4.640482605987000397e+02	4.611499685843995638e-02	-4.662671710031999055e+02	1.935292807007237548e-01	1.628709659328999939e+11	1.837252867968363762e+08
2.000000000000000000e+00	-4.622144453737999470e+02	3.615303764962064792e-02	-4.624084227862000489e+02	5.718287380305489553e-02	1.483333956350000000e+11	1.479832145322210193e+08
3.000000000000000000e+00	-4.615680695549000347e+02	3.262013244098781878e-02	-4.617496539851000534e+02	4.985904580680135256e-02	1.445735140682000122e+11	1.322959984533196092e+08
4.000000000000000000e+00	-4.612169716417000700e+02	3.054810371091228743e-02	-4.613899404977999552e+02	4.721779315040906810e-02	1.427679753605000000e+11	1.252034148087069243e+08
5.000000000000000000e+00	-4.610001345992000097e+02	3.050360517787356618e-02	-4.611456239322000101e+02	3.792093322983930426e-02	1.417461449946000061e+11	1.290476162278161943e+08
6.000000000000000000e+00	-4.608457170226000699e+02	3.197906823146743488e-02	-4.609894558105000328e+02	3.863120958552484357e-02	1.410275444752000122e+11	1.209026513498231769e+08
7.000000000000000000e+00	-4.607290974644999437e+02	3.201324088968911241e-02	-4.608723258525999995e+02	3.939683270170715040e-02	1.405111156072999878e+11	1.229024812286693454e+08
8.000000000000000000e+00	-4.606414902597999799e+02	3.291960062024495981e-02	-4.607848986073000788e+02	4.060240980724470761e-02	1.401311666340000000e+11	1.243371795565273613e+08
9.000000000000000000e+00	-4.605714764726000112e+02	3.393637057066963003e-02	-4.607149574997000627e+02	4.186325315870093738e-02	1.398325116682999878e+11	1.278014788689411134e+08
1.000000000000000000e+01	-4.605150116471000956e+02	3.477068597629816987e-02	-4.606585430619999784e+02	4.266450272826058376e-02	1.395948871611000061e+11	1.307473885609897822e+08
1.100000000000000000e+01	-4.604680231194000157e+02	3.532264993948140003e-02	-4.606115801157999954e+02	4.318207238757524463e-02	1.393995634332000122e+11	1.332231654522402287e+08
1.200000000000000000e+01	-4.604287212770000224e+02	3.556858399100699258e-02	-4.605722790223000516e+02	4.341284512636153087e-02	1.392357604492000122e+11	1.344970415028210878e+08
1.300000000000000000e+01	-4.603955096849999791e+02	3.551287808299168069e-02	-4.605390963089000138e+02	4.338434490017855499e-02	1.390984458465000000e+11	1.347074819272268116e+08
1.400000000000000000e+01	-4.603672068474000412e+02	3.516761277907720640e-02	-4.605107281148999618e+02	4.307277470265793301e-02	1.389814590986000061e+11	1.337958610621352643e+08
1.500000000000000000e+01	-4.603429652880000731e+02	3.482355844030336767e-02	-4.604857248758000310e+02	4.261520517740290809e-02	1.388822272762999878e+11	1.322544971917161345e+08
1.600000000000000000e+01	-4.603220117837000771e+02	3.460958760127146733e-02	-4.604645357044999514e+02	4.242117940576571600e-02	1.387965709523999939e+11	1.309747694884042889e+08
1.700000000000000000e+01	-4.603035653834999721e+02	3.447663446177990504e-02	-4.604458404477999238e+02	4.230886400026485222e-02	1.387221513283999939e+11	1.301869887870378643e+08
1.800000000000000000e+01	-4.602868976716999896e+02	3.434890255391805092e-02	-4.604291261248000637e+02	4.225243999086190916e-02	1.386553877292000122e+11	1.295776674211551100e+08
1.900000000000000000e+01	-4.602717521295999177e+02	3.417026309022005992e-02	-4.604138091014000338e+02	4.214529876270099035e-02	1.385956429616000061e+11	1.289520176331648529e+08
2.000000000000000000e+01	-4.602577725322000219e+02	3.395561570075944502e-02	-4.603995404918999839e+02	4.197128075307548362e-02	1.385409750222999878e+11	1.282400384340044558e+08
2.100000000000000000e+01	-4.602448080338000409e+02	3.371119622362071105e-02	-4.603862777121998988e+02	4.178349853929241853e-02	1.384891038716000061e+11	1.273255002553961426e+08
2.200000000000000000e+01	-4.602327164293000124e+02	3.344475389448418184e-02	-4.603737431829998741e+02	4.154280408525581197e-02	1.384418246740000000e+11	1.263037324406364709e+08
2.300000000000000000e+01	-4.602212181546000238e+02	3.310603682505042916e-02	-4.603620279771000128e+02	4.130140058532326408e-02	1.383972429960000000e+11	1.248384396736788601e+08
2.400000000000000000e+01	-4.602103904321000414e+02	3.275347452328564168e-02	-4.603510374055999819e+02	4.106187645457735208e-02	1.383543528381000061e+11	1.233980813447491080e+08
2.500000000000000000e+01	-4.602003482631999987e+02	3.245850747440050948e-02	-4.603408427731000074e+02	4.083894061947845183e-02	1.383149610101000061e+11	1.222452722353058010e+08
2.600000000000000000e+01	-4.601908191690998819e+02	3.216689655577044393e-02	-4.603312124003999770e+02	4.058063009582225933e-02	1.382774296361000061e+11	1.209274776494266987e+08
2.700000000000000000e+01	-4.601818977698000026e+02	3.196436891220717086e-02	-4.603221640242001058e+02	4.037053472431608586e-02	1.382421702382999878e+11	1.200151812908003479e+08
2.800000000000000000e+01	-4.601736520739000298e+02	3.180296216720738395e-02	-4.603138721739999824e+02	4.019914873639579556e-02	1.382097614147000122e+11	1.192908388232510835e+08
2.900000000000000000e+01	-4.601659445122999159e+02	3.168365755122179439e-02	-4.603061496158999830e+02	4.005572043882482669e-02	1.381798440177999878e+11	1.188774354941351563e+08
3.000000000000000000e+01	-4.601586224641999934e+02	3.155789431037778897e-02	-4.602988068016000511e+02	3.990927281313216834e-02	1.381506928387999878e+11	1.182981377596331090e+08
3.100000000000000000e+01	-4.601517084504000081e+02	3.143834936425934923e-02	-4.602918913966000218e+02	3.975918327652016443e-02	1.381241325365000000e+11	1.177201483939363509e+08
3.200000000000000000e+01	-4.601451539761000049e+02	3.136129359929763077e-02	-4.602853327879000744e+02	3.964135722505265219e-02	1.380980489385000000e+11	1.173182975504466593e+08
3.300000000000000000e+01	-4.601389694470999530e+02	3.127670583542821459e-02	-4.602791430481999555e+02	3.951513465806039821e-02	1.380740844113999939e+11	1.171972702338852882e+08
3.400000000000000000e+01	-4.601332530194999890e+02	3.120422808088874761e-02	-4.602733972053000002e+02	3.939910612112289268e-02	1.380513765256000061e+11	1.167385028970395327e+08
3.500000000000000000e+01	-4.601278839278000419e+02	3.111918860145553717e-02	-4.602679623427999900e+02	3.928188820176505003e-02	1.380306322627000122e+11	1.165133519966973960e+08
3.600000000000000000e+01	-4.601227806641999223e+02	3.099715520224199244e-02	-4.602627453091999996e+02	3.912605195058079660e-02	1.380105131622000122e+11	1.159520132062147260e+08
3.700000000000000000e+01	-4.601180071428000815e+02	3.092715389677046581e-02	-4.602577970138000865e+02	3.896336362558965732e-02	1.379919747532000122e+11	1.156271077386854142e+08
3.800000000000000000e+01	-4.601134562043000074e+02	3.088054769594459834e-02	-4.602531047109999918e+02	3.879993939068963199e-02	1.379739837623999939e+11	1.154070527822722644e+08
3.900000000000000000e+01	-4.601090053079000199e+02	3.083393964145404384e-02	-4.602486024524000641e+02	3.861990606589404268e-02	1.379569633802000122e+11	1.153047180652319789e+08
4.000000000000000000e+01	-4.601047147344000336e+02	3.077780983127301195e-02	-4.602442812778000416e+02	3.843533784079604387e-02	1.379404529013999939e+11	1.150869300468469262e+08
4.100000000000000000e+01	-4.601006322004999447e+02	3.074756944735630368e-02	-4.602401500285999418e+02	3.823547462290584342e-02	1.379245045146000061e+11	1.149522474168922901e+08
4.200000000000000000e+01	-4.600966920394000113e+02	3.070855834888300967e-02	-4.602361619305999625e+02	3.800932989340632256e-02	1.379090625212000122e+11	1.149537243684671670e+08
4.300000000000000000e+01	-4.600928503224000679e+02	3.062424391677323263e-02	-4.602322467248000066e+02	3.777216357939128938e-02	1.378946128850000000e+11	1.145505995796820968e+08
4.400000000000000000e+01	-4.600892804546999173e+02	3.053718875995259374e-02	-4.602286270466000246e+02	3.756516614708132334e-02	1.378799735463999939e+11	1.142005289928283989e+08
4.500000000000000000e+01	-4.600860697745000039e+02	3.047088258467032032e-02	-4.602253520614999616e+02	3.742728656697064810e-02	1.378677205102999878e+11	1.139625823069306016e+08
4.600000000000000000e+01	-4.600830599889000041e+02	3.042071779061690864e-02	-4.602222767015999807e+02	3.732527687892168988e-02	1.378557834945000000e+11	1.137057174314536303e+08
4.700000000000000000e+01	-4.600801448189999974e+02	3.039979597103101630e-02	-4.602193283688999941e+02	3.725021605187615881e-02	1.378444196082999878e+11	1.135716191017529219e+08
4.800000000000000000e+01	-4.600773818249999749e+02	3.038923006218530870e-02	-4.602165570119999529e+02	3.719848275592110842e-02	1.378334825542999878e+11	1.135019629807319343e+08
4.900000000000000000e+01	-4.600747294431000114e+02	3.041535789302412737e-02	-4.602138979511999537e+02	3.716415011328788598e-02	1.378231859620000000e+11	1.136010914264142811e+08
5.000000000000000000e+01	-4.600722222330999784e+02	3.043837710678712338e-02	-4.602113818845000424e+02	3.711422681432106213e-02	1.378136919642999878e+11	1.137266476459266543e+08


==> figs/KDD_GMM_exhaustive_20_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-4.733312851339999838e+02	-4.751551841759999775e+02	1.971115559310000000e+11
1.000000000000000000e+00	-4.640095755009999721e+02	-4.659358982460000220e+02	1.632309825950000000e+11
2.000000000000000000e+00	-4.621218917470000065e+02	-4.624517968370000176e+02	1.481016817830000000e+11
3.000000000000000000e+00	-4.614345645789999821e+02	-4.617513563979999844e+02	1.441027049780000000e+11
4.000000000000000000e+00	-4.610712017120000041e+02	-4.613621981690000098e+02	1.422066338330000000e+11
5.000000000000000000e+00	-4.608460184919999847e+02	-4.611345132189999845e+02	1.411377234250000000e+11
6.000000000000000000e+00	-4.606822086299999910e+02	-4.609712096470000233e+02	1.404039382640000000e+11
7.000000000000000000e+00	-4.605620471889999976e+02	-4.608518227839999781e+02	1.398611742080000000e+11
8.000000000000000000e+00	-4.604723685669999895e+02	-4.607630727609999894e+02	1.394755219750000000e+11
9.000000000000000000e+00	-4.604008356830000253e+02	-4.606918479180000077e+02	1.391759108740000000e+11
1.000000000000000000e+01	-4.603419066289999932e+02	-4.606334305020000102e+02	1.389336222670000000e+11
1.100000000000000000e+01	-4.602947045060000164e+02	-4.605866556349999996e+02	1.387316408900000000e+11
1.200000000000000000e+01	-4.602571691260000080e+02	-4.605494589689999998e+02	1.385749964270000000e+11
1.300000000000000000e+01	-4.602269588419999877e+02	-4.605195213680000279e+02	1.384453568530000000e+11
1.400000000000000000e+01	-4.602026198010000257e+02	-4.604954018280000128e+02	1.383414132350000000e+11
1.500000000000000000e+01	-4.601822982570000136e+02	-4.604752625309999985e+02	1.382574468200000000e+11
1.600000000000000000e+01	-4.601653041870000038e+02	-4.604584177489999774e+02	1.381885853230000000e+11
1.700000000000000000e+01	-4.601507121889999894e+02	-4.604439540609999995e+02	1.381272936220000000e+11
1.800000000000000000e+01	-4.601378578979999929e+02	-4.604312103920000254e+02	1.380758443710000000e+11
1.900000000000000000e+01	-4.601261088190000237e+02	-4.604195594089999872e+02	1.380281709380000000e+11
2.000000000000000000e+01	-4.601151983340000129e+02	-4.604087270969999963e+02	1.379869682220000000e+11
2.100000000000000000e+01	-4.601050689580000039e+02	-4.603986465479999879e+02	1.379446974390000000e+11
2.200000000000000000e+01	-4.600958125870000117e+02	-4.603894567219999772e+02	1.379096676730000000e+11
2.300000000000000000e+01	-4.600871114920000196e+02	-4.603808283820000042e+02	1.378758146970000000e+11
2.400000000000000000e+01	-4.600791052010000044e+02	-4.603728893289999746e+02	1.378448321740000000e+11
2.500000000000000000e+01	-4.600713742120000234e+02	-4.603652212399999826e+02	1.378145207070000000e+11
2.600000000000000000e+01	-4.600637385719999770e+02	-4.603576483190000204e+02	1.377860330840000000e+11
2.700000000000000000e+01	-4.600564082129999974e+02	-4.603503790099999833e+02	1.377573569970000000e+11
2.800000000000000000e+01	-4.600494820119999986e+02	-4.603435102529999767e+02	1.377304805490000000e+11
2.900000000000000000e+01	-4.600426848719999953e+02	-4.603367700160000027e+02	1.377024961450000000e+11
3.000000000000000000e+01	-4.600364837949999810e+02	-4.603306211639999788e+02	1.376787037500000000e+11
3.100000000000000000e+01	-4.600305295939999723e+02	-4.603247112359999846e+02	1.376564423270000000e+11
3.200000000000000000e+01	-4.600249110839999958e+02	-4.603191373189999922e+02	1.376351415870000000e+11
3.300000000000000000e+01	-4.600193827059999876e+02	-4.603136542350000013e+02	1.376135261110000000e+11
3.400000000000000000e+01	-4.600140791590000049e+02	-4.603083944140000199e+02	1.375931501870000000e+11
3.500000000000000000e+01	-4.600090557209999815e+02	-4.603034180440000114e+02	1.375732298980000000e+11
3.600000000000000000e+01	-4.600042753509999898e+02	-4.602986766820000071e+02	1.375554512780000000e+11
3.700000000000000000e+01	-4.599993020000000001e+02	-4.602937373060000255e+02	1.375384481400000000e+11
3.800000000000000000e+01	-4.599936982780000108e+02	-4.602881756900000028e+02	1.375171554020000000e+11
3.900000000000000000e+01	-4.599875349349999851e+02	-4.602820591120000131e+02	1.374947703800000000e+11
4.000000000000000000e+01	-4.599813766859999760e+02	-4.602759516169999756e+02	1.374712419610000000e+11
4.100000000000000000e+01	-4.599749127160000057e+02	-4.602695377339999823e+02	1.374469006620000000e+11
4.200000000000000000e+01	-4.599687398180000173e+02	-4.602633935630000224e+02	1.374222972260000000e+11
4.300000000000000000e+01	-4.599635171159999913e+02	-4.602580911779999724e+02	1.374028953670000000e+11
4.400000000000000000e+01	-4.599592599989999826e+02	-4.602535552040000084e+02	1.373843769790000000e+11
4.500000000000000000e+01	-4.599557363440000017e+02	-4.602497297720000233e+02	1.373701122860000000e+11
4.600000000000000000e+01	-4.599526060349999739e+02	-4.602463815479999880e+02	1.373581090430000000e+11
4.700000000000000000e+01	-4.599491743880000172e+02	-4.602429712360000167e+02	1.373453530790000000e+11
4.800000000000000000e+01	-4.599458062589999940e+02	-4.602396299170000020e+02	1.373324158960000000e+11
4.900000000000000000e+01	-4.599421642039999938e+02	-4.602360150470000235e+02	1.373188031580000000e+11
5.000000000000000000e+01	-4.599387071639999931e+02	-4.602325858899999957e+02	1.373058475050000000e+11


==> figs/KDD_GMM_exhaustive_2_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-5.225777077799999688e+02	-5.566891721140000300e+02	1.951260228260000000e+11
1.000000000000000000e+00	-5.186149274790000163e+02	-5.494923494720000008e+02	6.880886445650000000e+11
2.000000000000000000e+00	-5.141686796970000159e+02	-5.447296589999999696e+02	4.401314819870000000e+11
3.000000000000000000e+00	-5.082533895779999966e+02	-5.376186528700000054e+02	4.621111939540000000e+11
4.000000000000000000e+00	-5.016129001310000035e+02	-5.297149971730000289e+02	4.164759053870000000e+11
5.000000000000000000e+00	-4.953266661499999941e+02	-5.229513899659999652e+02	2.880490448660000000e+11
6.000000000000000000e+00	-4.900090986870000052e+02	-5.162235194219999812e+02	2.365896987060000000e+11
7.000000000000000000e+00	-4.843891063440000266e+02	-5.084657814130000020e+02	2.062825907210000000e+11
8.000000000000000000e+00	-4.787909345369999983e+02	-5.015633766280000145e+02	1.834233077260000000e+11
9.000000000000000000e+00	-4.749425730680000015e+02	-4.953952627720000237e+02	1.741394980970000000e+11
1.000000000000000000e+01	-4.709495172489999959e+02	-4.889728029730000003e+02	1.678845107830000000e+11
1.100000000000000000e+01	-4.689830749860000196e+02	-4.859186465569999882e+02	1.549029980820000000e+11
1.200000000000000000e+01	-4.665312209759999860e+02	-4.799139964500000133e+02	1.528294423980000000e+11
1.300000000000000000e+01	-4.648556398520000243e+02	-4.765025215520000188e+02	1.510551709680000000e+11
1.400000000000000000e+01	-4.642477337839999905e+02	-4.749149558110000271e+02	1.487745750260000000e+11
1.500000000000000000e+01	-4.636158134689999883e+02	-4.728087599379999801e+02	1.481791215300000000e+11
1.600000000000000000e+01	-4.632293731899999898e+02	-4.718458935259999976e+02	1.462214039950000000e+11
1.700000000000000000e+01	-4.629256385209999962e+02	-4.707661678229999893e+02	1.461905886210000000e+11
1.800000000000000000e+01	-4.626408694460000106e+02	-4.699047202820000280e+02	1.457056361270000000e+11
1.900000000000000000e+01	-4.623582448980000095e+02	-4.691928561029999969e+02	1.446786310170000000e+11
2.000000000000000000e+01	-4.622980644389999725e+02	-4.686619286360000274e+02	1.449817818490000000e+11
2.100000000000000000e+01	-4.621311455219999971e+02	-4.678931959199999824e+02	1.442123111620000000e+11
2.200000000000000000e+01	-4.619972097520000034e+02	-4.669755891699999779e+02	1.444329170230000000e+11
2.300000000000000000e+01	-4.618405186809999918e+02	-4.664941372100000194e+02	1.437734594030000000e+11
2.400000000000000000e+01	-4.617738876259999756e+02	-4.662725621860000160e+02	1.435206501880000000e+11
2.500000000000000000e+01	-4.617427661080000121e+02	-4.660026756240000054e+02	1.434317400660000000e+11
2.600000000000000000e+01	-4.616870905189999803e+02	-4.657887472419999995e+02	1.432643689320000000e+11
2.700000000000000000e+01	-4.616427757820000011e+02	-4.656106558519999794e+02	1.431803099230000000e+11
2.800000000000000000e+01	-4.616086787500000241e+02	-4.654175630039999874e+02	1.433917940400000000e+11
2.900000000000000000e+01	-4.615766055290000054e+02	-4.652474314689999915e+02	1.429611345170000000e+11
3.000000000000000000e+01	-4.615633733509999956e+02	-4.651940333900000155e+02	1.429110715050000000e+11
3.100000000000000000e+01	-4.615476262230000088e+02	-4.651362778929999990e+02	1.428684126210000000e+11
3.200000000000000000e+01	-4.615316918299999998e+02	-4.650907483729999967e+02	1.428104672500000000e+11
3.300000000000000000e+01	-4.615168495890000031e+02	-4.650485042860000249e+02	1.427614319630000000e+11
3.400000000000000000e+01	-4.615038224009999794e+02	-4.649805048869999951e+02	1.427382791420000000e+11
3.500000000000000000e+01	-4.614964436309999769e+02	-4.649308654899999738e+02	1.427066163190000000e+11
3.600000000000000000e+01	-4.614696969909999780e+02	-4.647685280779999744e+02	1.426609063250000000e+11
3.700000000000000000e+01	-4.614571284940000169e+02	-4.646358638899999960e+02	1.426981480740000000e+11
3.800000000000000000e+01	-4.614535876950000102e+02	-4.645059178540000175e+02	1.426753714160000000e+11
3.900000000000000000e+01	-4.614201132840000241e+02	-4.643709493279999947e+02	1.425903069290000000e+11
4.000000000000000000e+01	-4.613892394939999804e+02	-4.642963146700000152e+02	1.424747154600000000e+11
4.100000000000000000e+01	-4.613714677830000142e+02	-4.642528425020000213e+02	1.423872953910000000e+11
4.200000000000000000e+01	-4.613546130120000157e+02	-4.642043858779999823e+02	1.423494002900000000e+11
4.300000000000000000e+01	-4.613385006490000251e+02	-4.641447718979999877e+02	1.422909297830000000e+11
4.400000000000000000e+01	-4.613300774850000039e+02	-4.641304586769999787e+02	1.422468447790000000e+11
4.500000000000000000e+01	-4.613236726129999852e+02	-4.641110074750000081e+02	1.422239796750000000e+11
4.600000000000000000e+01	-4.613193674170000236e+02	-4.641032879840000192e+02	1.422054197180000000e+11
4.700000000000000000e+01	-4.613126525679999759e+02	-4.640836694459999876e+02	1.421818167340000000e+11
4.800000000000000000e+01	-4.613065003520000005e+02	-4.640629477929999780e+02	1.421662881850000000e+11
4.900000000000000000e+01	-4.613023115940000025e+02	-4.640549941759999797e+02	1.421470428590000000e+11
5.000000000000000000e+01	-4.612988014229999862e+02	-4.640469992249999791e+02	1.421319082270000000e+11


==> figs/KDD_GMM_exhaustive_5.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-4.963116654980000249e+02	5.027724608974279974e-01	-5.243264096984000844e+02	6.847749241230582928e-01	1.969907278440000000e+11	7.932901733923902512e+08
1.000000000000000000e+00	-4.889466410160999885e+02	5.471704062605742269e-01	-5.123543797785999914e+02	8.210411663922156933e-01	3.129822597217999878e+11	1.339664993246007729e+10
2.000000000000000000e+00	-4.769183410614000422e+02	6.566732767789960068e-01	-4.961572775189000026e+02	1.062258616436155823e+00	2.007577108053999939e+11	4.645453062761188507e+09
3.000000000000000000e+00	-4.688604170042000305e+02	6.506055426063488412e-01	-4.833277325997999583e+02	1.262636821860573244e+00	1.689738689681000061e+11	1.891406169979966640e+09
4.000000000000000000e+00	-4.647031703020001032e+02	4.387840684592153040e-01	-4.746281954637000240e+02	1.096778266559927495e+00	1.560571284887999878e+11	1.453707005935368538e+09
5.000000000000000000e+00	-4.627100682041000255e+02	2.694109822579021096e-01	-4.694636513522000314e+02	8.659739082567253776e-01	1.484244921381000061e+11	1.009413556879422307e+09
6.000000000000000000e+00	-4.616323283998000306e+02	1.315135482672243616e-01	-4.654712105831998770e+02	4.731695006735132103e-01	1.450965331307000122e+11	5.427279768347097635e+08
7.000000000000000000e+00	-4.611866683037000030e+02	8.952142843315893939e-02	-4.637017824595000093e+02	4.319426130902305760e-01	1.428578565422999878e+11	3.524523771667669415e+08
8.000000000000000000e+00	-4.609481147795000879e+02	5.327619767980721482e-02	-4.626534148595000033e+02	2.918175629583525943e-01	1.415893357446000061e+11	3.527872768119549155e+08
9.000000000000000000e+00	-4.607426535706998720e+02	1.746342349448226638e-02	-4.617963622649999706e+02	2.220784290833935082e-01	1.407598640022000122e+11	1.731792467276956141e+08
1.000000000000000000e+01	-4.606493928075000213e+02	1.673399913433683966e-02	-4.613794737346000261e+02	1.580516284099619806e-01	1.402692578613999939e+11	9.881156096057891846e+07
1.100000000000000000e+01	-4.605831534548000263e+02	1.547513545652674967e-02	-4.611219939851998788e+02	1.034801097436816447e-01	1.399205334385000000e+11	7.426133618155716360e+07
1.200000000000000000e+01	-4.605260698336999781e+02	1.095678682086381403e-02	-4.609512049511000669e+02	5.858574289215869035e-02	1.396346879620000000e+11	4.477015844869163632e+07
1.300000000000000000e+01	-4.604853429472000244e+02	1.010614440582895991e-02	-4.608885997235000218e+02	5.809949876810480140e-02	1.394668142401000061e+11	4.188236829313720018e+07
1.400000000000000000e+01	-4.604486964680999108e+02	9.172501492094991063e-03	-4.608232463105999273e+02	5.908790132007885748e-02	1.393338453777999878e+11	4.399743692365001887e+07
1.500000000000000000e+01	-4.604151473002999637e+02	9.300612236976821615e-03	-4.607612160116000268e+02	6.118403837728965400e-02	1.391688004217000122e+11	3.528918961932567507e+07
1.600000000000000000e+01	-4.603882499350000330e+02	9.501060443123461943e-03	-4.607253971289999868e+02	6.028659029656734808e-02	1.390586405163999939e+11	3.666489038940426707e+07
1.700000000000000000e+01	-4.603642269239000484e+02	9.984550931121648557e-03	-4.606948680423998894e+02	6.039763404452005296e-02	1.389619881720000000e+11	3.748957772137703747e+07
1.800000000000000000e+01	-4.603440975725999920e+02	1.071905901314411380e-02	-4.606672228292000000e+02	5.975300883282770592e-02	1.388790021077999878e+11	4.042367617405278236e+07
1.900000000000000000e+01	-4.603269386553000118e+02	1.132488958209584319e-02	-4.606434165452999991e+02	5.839632752085144318e-02	1.388106980623999939e+11	4.450430663961041719e+07
2.000000000000000000e+01	-4.603111075816000266e+02	1.148981528782607071e-02	-4.606058639562000394e+02	4.836780452350683546e-02	1.387650062162999878e+11	5.738030188965438306e+07
2.100000000000000000e+01	-4.602956292720999727e+02	1.115509979644655619e-02	-4.605785916818999794e+02	4.419552672837959162e-02	1.386853903552999878e+11	4.396155350721643120e+07
2.200000000000000000e+01	-4.602817236003000403e+02	1.127976814786399266e-02	-4.605599773750000168e+02	4.400360783886123062e-02	1.386279372756000061e+11	4.276314135854133964e+07
2.300000000000000000e+01	-4.602687393181000743e+02	1.158623708586584145e-02	-4.605438190865999672e+02	4.370579068603645811e-02	1.385760563875000000e+11	4.333126731866171211e+07
2.400000000000000000e+01	-4.602567523888999972e+02	1.229541449817719324e-02	-4.605284848744000783e+02	4.387819367467074572e-02	1.385293404537000122e+11	4.595330286635804921e+07
2.500000000000000000e+01	-4.602452026736000334e+02	1.285316791207123319e-02	-4.605121474747999741e+02	4.314039042696987680e-02	1.384832814898999939e+11	4.801778819314807653e+07
2.600000000000000000e+01	-4.602350212943999281e+02	1.316554361328197559e-02	-4.604993749870999409e+02	4.300125465563452154e-02	1.384428601968999939e+11	4.987010284959332645e+07
2.700000000000000000e+01	-4.602261273021000534e+02	1.356162476736899776e-02	-4.604876545077999026e+02	4.311373234943882693e-02	1.384066378585000000e+11	5.121854352908342332e+07
2.800000000000000000e+01	-4.602181294909000826e+02	1.395824591282537365e-02	-4.604776595795000276e+02	4.295026062259904576e-02	1.383743292773999939e+11	5.292519969417198747e+07
2.900000000000000000e+01	-4.602101098053000783e+02	1.411809471802224353e-02	-4.604659421489000124e+02	4.199430363066174177e-02	1.383426400952000122e+11	5.330519136911924928e+07
3.000000000000000000e+01	-4.602027388714999461e+02	1.434506103263715610e-02	-4.604573473475000469e+02	4.205694690732757202e-02	1.383134522557999878e+11	5.422274815423501283e+07
3.100000000000000000e+01	-4.601959213046999935e+02	1.451135794978688880e-02	-4.604493932904999269e+02	4.193990962301558101e-02	1.382865911147999878e+11	5.496749729765847325e+07
3.200000000000000000e+01	-4.601895435563999968e+02	1.469776366915413052e-02	-4.604414299424000205e+02	4.159872616065241752e-02	1.382613328621000061e+11	5.570236716617649049e+07
3.300000000000000000e+01	-4.601832998103000136e+02	1.486165559886041231e-02	-4.604340178348000450e+02	4.159876934057555459e-02	1.382371222911000061e+11	5.622721982983233035e+07
3.400000000000000000e+01	-4.601774105815000553e+02	1.499163197647154083e-02	-4.604269996606999484e+02	4.162225958478900367e-02	1.382140769981000061e+11	5.678257543027645350e+07
3.500000000000000000e+01	-4.601716870422000056e+02	1.505815548111699882e-02	-4.604194527583000536e+02	4.143912847552370243e-02	1.381920608857000122e+11	5.698311004000556469e+07
3.600000000000000000e+01	-4.601662470620000249e+02	1.512768870081885632e-02	-4.604129917332999185e+02	4.120975457778749962e-02	1.381706151497999878e+11	5.728542036751551926e+07
3.700000000000000000e+01	-4.601610236214999645e+02	1.516811885224659921e-02	-4.604064080638999030e+02	4.109108737713611237e-02	1.381502576667000122e+11	5.758426639094471931e+07
3.800000000000000000e+01	-4.601562258934999363e+02	1.519025680002169740e-02	-4.604003824053000358e+02	4.095404665715129261e-02	1.381312268522999878e+11	5.762768287984264642e+07
3.900000000000000000e+01	-4.601516375799999992e+02	1.514958551303625250e-02	-4.603953155071000651e+02	4.086293079788533289e-02	1.381129675132999878e+11	5.748785433029738814e+07
4.000000000000000000e+01	-4.601472928480999371e+02	1.509043748843684474e-02	-4.603895422789999543e+02	4.052295005341514933e-02	1.380960069181000061e+11	5.726837902768658847e+07
4.100000000000000000e+01	-4.601422444110999095e+02	1.477181925563696846e-02	-4.603737761028999671e+02	3.578765170685031805e-02	1.380775817121000061e+11	5.630290312893877923e+07
4.200000000000000000e+01	-4.601374895279999464e+02	1.456675479146905643e-02	-4.603655221716999222e+02	3.478788088391807781e-02	1.380599899232000122e+11	5.557887105895890296e+07
4.300000000000000000e+01	-4.601329082661000029e+02	1.446229858260418381e-02	-4.603595458459000156e+02	3.457130989542733096e-02	1.380415504445000000e+11	5.489092805766681582e+07
4.400000000000000000e+01	-4.601288641691999146e+02	1.447879398375500302e-02	-4.603544762374000356e+02	3.473767870849613776e-02	1.380256806112999878e+11	5.473980927444590628e+07
4.500000000000000000e+01	-4.601250870362999876e+02	1.451542952530974172e-02	-4.603498711304999347e+02	3.478138308787204203e-02	1.380109133623999939e+11	5.473162810811541975e+07
4.600000000000000000e+01	-4.601215937711000379e+02	1.456055305265386776e-02	-4.603459801117001007e+02	3.479088551031511017e-02	1.379970463071000061e+11	5.484355869386311620e+07
4.700000000000000000e+01	-4.601182450766000329e+02	1.459401169890008586e-02	-4.603420825568999817e+02	3.475638447589827346e-02	1.379837957572999878e+11	5.497130517027656734e+07
4.800000000000000000e+01	-4.601150857935999738e+02	1.460776722515680186e-02	-4.603383409879000396e+02	3.479330134589978668e-02	1.379713561202999878e+11	5.512752250143033266e+07
4.900000000000000000e+01	-4.601120888263999404e+02	1.457894520985353673e-02	-4.603349588373998813e+02	3.472716137511067808e-02	1.379599479872999878e+11	5.511904830090531707e+07
5.000000000000000000e+01	-4.601090868036000074e+02	1.450996489477904966e-02	-4.603309291072999940e+02	3.450427734564898846e-02	1.379485418668999939e+11	5.485901707763454318e+07


==> figs/KDD_GMM_exhaustive_5_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-4.963209989220000011e+02	-5.241273650589999988e+02	1.997651948830000000e+11
1.000000000000000000e+00	-4.858417770190000056e+02	-5.076385900450000008e+02	2.973689768880000000e+11
2.000000000000000000e+00	-4.744024319879999894e+02	-4.925280633469999998e+02	1.767849645530000000e+11
3.000000000000000000e+00	-4.679518208169999980e+02	-4.817592939620000152e+02	1.671433884070000000e+11
4.000000000000000000e+00	-4.637839464200000066e+02	-4.723913130139999907e+02	1.524010964430000000e+11
5.000000000000000000e+00	-4.619138412610000159e+02	-4.670333522259999768e+02	1.457023556560000000e+11
6.000000000000000000e+00	-4.614109842039999876e+02	-4.648254729459999908e+02	1.439086368380000000e+11
7.000000000000000000e+00	-4.610371648660000119e+02	-4.626208942509999815e+02	1.425863520270000000e+11
8.000000000000000000e+00	-4.608790782350000086e+02	-4.619991584599999896e+02	1.411304321840000000e+11
9.000000000000000000e+00	-4.606622643570000264e+02	-4.612262970419999988e+02	1.408787470030000000e+11
1.000000000000000000e+01	-4.605561120159999859e+02	-4.609065318269999807e+02	1.398055332380000000e+11
1.100000000000000000e+01	-4.604946749320000094e+02	-4.608145029219999742e+02	1.395142454040000000e+11
1.200000000000000000e+01	-4.604506732759999750e+02	-4.607563233019999984e+02	1.393282186300000000e+11
1.300000000000000000e+01	-4.604136141739999744e+02	-4.607130433400000129e+02	1.391720512140000000e+11
1.400000000000000000e+01	-4.603806164370000147e+02	-4.606735738020000213e+02	1.390320572910000000e+11
1.500000000000000000e+01	-4.603523610670000039e+02	-4.606379999249999742e+02	1.389163523510000000e+11
1.600000000000000000e+01	-4.603282067050000137e+02	-4.606073100360000012e+02	1.388168306440000000e+11
1.700000000000000000e+01	-4.603062445439999806e+02	-4.605811190079999733e+02	1.387280650110000000e+11
1.800000000000000000e+01	-4.602874791749999872e+02	-4.605546626679999918e+02	1.386526038190000000e+11
1.900000000000000000e+01	-4.602715048840000236e+02	-4.605329235589999826e+02	1.385837861360000000e+11
2.000000000000000000e+01	-4.602568665590000023e+02	-4.605155265139999869e+02	1.385253351200000000e+11
2.100000000000000000e+01	-4.602427618799999891e+02	-4.604999335499999802e+02	1.384664407530000000e+11
2.200000000000000000e+01	-4.602291111150000233e+02	-4.604809218109999733e+02	1.384174019440000000e+11
2.300000000000000000e+01	-4.602126061160000177e+02	-4.604626869840000154e+02	1.383614417800000000e+11
2.400000000000000000e+01	-4.601918438939999874e+02	-4.604384363660000190e+02	1.382862865360000000e+11
2.500000000000000000e+01	-4.601720325289999778e+02	-4.604139767330000268e+02	1.382096320080000000e+11
2.600000000000000000e+01	-4.601580470600000012e+02	-4.603943463080000242e+02	1.381468339010000000e+11
2.700000000000000000e+01	-4.601465669510000112e+02	-4.603813437489999956e+02	1.381013403070000000e+11
2.800000000000000000e+01	-4.601364189320000264e+02	-4.603709088310000084e+02	1.380605955390000000e+11
2.900000000000000000e+01	-4.601271864029999961e+02	-4.603561796010000080e+02	1.380242967980000000e+11
3.000000000000000000e+01	-4.601184385450000036e+02	-4.603457886690000009e+02	1.379905077190000000e+11
3.100000000000000000e+01	-4.601103200489999949e+02	-4.603373933679999936e+02	1.379587976240000000e+11
3.200000000000000000e+01	-4.601025634740000214e+02	-4.603292625290000046e+02	1.379277578660000000e+11
3.300000000000000000e+01	-4.600947095039999795e+02	-4.603198574450000251e+02	1.378992830650000000e+11
3.400000000000000000e+01	-4.600871046080000042e+02	-4.603119136590000267e+02	1.378707636560000000e+11
3.500000000000000000e+01	-4.600798110850000171e+02	-4.603042277270000113e+02	1.378435901340000000e+11
3.600000000000000000e+01	-4.600728166229999943e+02	-4.602971122089999767e+02	1.378163809390000000e+11
3.700000000000000000e+01	-4.600661240439999915e+02	-4.602900046060000250e+02	1.377893193910000000e+11
3.800000000000000000e+01	-4.600602336420000142e+02	-4.602838597690000029e+02	1.377666663630000000e+11
3.900000000000000000e+01	-4.600548818610000126e+02	-4.602785941129999969e+02	1.377455893620000000e+11
4.000000000000000000e+01	-4.600501254449999919e+02	-4.602737397660000056e+02	1.377261057080000000e+11
4.100000000000000000e+01	-4.600459870550000119e+02	-4.602694994870000187e+02	1.377093110970000000e+11
4.200000000000000000e+01	-4.600420451109999931e+02	-4.602653111569999851e+02	1.376931290810000000e+11
4.300000000000000000e+01	-4.600377753139999868e+02	-4.602580891439999959e+02	1.376769786200000000e+11
4.400000000000000000e+01	-4.600335919440000225e+02	-4.602519168090000221e+02	1.376620403970000000e+11
4.500000000000000000e+01	-4.600294408999999973e+02	-4.602474298980000071e+02	1.376470277170000000e+11
4.600000000000000000e+01	-4.600252744900000152e+02	-4.602427977909999868e+02	1.376315768010000000e+11
4.700000000000000000e+01	-4.600212155909999865e+02	-4.602383072490000018e+02	1.376156750180000000e+11
4.800000000000000000e+01	-4.600174482549999766e+02	-4.602342720560000089e+02	1.375995630830000000e+11
4.900000000000000000e+01	-4.600140167569999790e+02	-4.602304767640000023e+02	1.375860336480000000e+11
5.000000000000000000e+01	-4.600107959759999972e+02	-4.602270251940000207e+02	1.375739508010000000e+11


==> figs/KDD_k-means.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-4.732205280567999353e+02	1.348986900509785147e-01	-4.733265328672000578e+02	1.353929134499477771e-01	1.967738888032999878e+11	7.194236474563373327e+08
1.000000000000000000e+00	-4.637554863693000016e+02	1.029971896177177132e-01	-4.660827158519999784e+02	9.473289929365644180e-02	1.617807991190000000e+11	4.142900862553187013e+08
2.000000000000000000e+00	-4.622008808124999746e+02	9.944520440236732928e-02	-4.628504848381000443e+02	1.012518675311256666e-01	1.482484497840000000e+11	4.087233876392176747e+08
3.000000000000000000e+00	-4.615513435204999837e+02	7.497447559025570418e-02	-4.619083576659999153e+02	8.811559950091148175e-02	1.445199468215000000e+11	3.464643742306663990e+08
4.000000000000000000e+00	-4.611774788105000198e+02	4.720996079031977016e-02	-4.614100592501000619e+02	4.828676045435385117e-02	1.425838220133999939e+11	1.862551096398255229e+08
5.000000000000000000e+00	-4.609615274714000179e+02	4.503561646795977563e-02	-4.611425433361999922e+02	4.606181661460842514e-02	1.415565274247999878e+11	1.763923960437529385e+08
6.000000000000000000e+00	-4.608145928106999918e+02	4.315351698083380594e-02	-4.609643010105999679e+02	4.373492769268731012e-02	1.408761308277000122e+11	1.666355022502722442e+08
7.000000000000000000e+00	-4.607084328687000152e+02	4.204138541111665517e-02	-4.608401247548000583e+02	4.234203022274831557e-02	1.404040651568999939e+11	1.607474362001194358e+08
8.000000000000000000e+00	-4.606271001649000141e+02	4.109724669033152505e-02	-4.607473621592999962e+02	4.151648931502189416e-02	1.400524638932999878e+11	1.571931068919281363e+08
9.000000000000000000e+00	-4.605620532054999785e+02	3.976128351452058035e-02	-4.606742517929000087e+02	4.032096840260698117e-02	1.397759496040000000e+11	1.523434920707780123e+08
1.000000000000000000e+01	-4.605093431107999322e+02	3.855203245267209422e-02	-4.606154896700001018e+02	3.892149765574402787e-02	1.395540818888999939e+11	1.468137999092970788e+08
1.100000000000000000e+01	-4.604658731986000930e+02	3.789282762051835590e-02	-4.605674119054999096e+02	3.806023558939580081e-02	1.393728294615000000e+11	1.433787639066312909e+08
1.200000000000000000e+01	-4.604292975492000437e+02	3.742425381876668400e-02	-4.605270247259999223e+02	3.753728244244871476e-02	1.392207606182999878e+11	1.412633098063392639e+08
1.300000000000000000e+01	-4.603976582161000124e+02	3.680363629954816473e-02	-4.604927446366000368e+02	3.702881218376569833e-02	1.390918146358999939e+11	1.392316847662434578e+08
1.400000000000000000e+01	-4.603698385883000697e+02	3.615485319834628453e-02	-4.604625241410000172e+02	3.631448813926425184e-02	1.389782284136000061e+11	1.364446921033050418e+08
1.500000000000000000e+01	-4.603454238086000032e+02	3.556194410278949031e-02	-4.604363687275000530e+02	3.577751354761330577e-02	1.388799993781000061e+11	1.343395390199615359e+08
1.600000000000000000e+01	-4.603231803101000992e+02	3.508579136602998916e-02	-4.604125724116999550e+02	3.518065030921125463e-02	1.387906868392999878e+11	1.320169743434507996e+08
1.700000000000000000e+01	-4.603035457776999237e+02	3.470582429960185344e-02	-4.603915669544000480e+02	3.482211783879718414e-02	1.387119029320000000e+11	1.306013878204814494e+08
1.800000000000000000e+01	-4.602856222139998863e+02	3.402890761535341813e-02	-4.603723384299999566e+02	3.416935355781349631e-02	1.386398116897999878e+11	1.280888819019776732e+08
1.900000000000000000e+01	-4.602699867400999096e+02	3.357119139081318065e-02	-4.603554165103999480e+02	3.360369771370950304e-02	1.385763999791000061e+11	1.259121145672440827e+08
2.000000000000000000e+01	-4.602558534839000686e+02	3.326991149271912168e-02	-4.603404291069000465e+02	3.331510699276011428e-02	1.385202691375000000e+11	1.247833322514117658e+08
2.100000000000000000e+01	-4.602428250525999829e+02	3.295280845697431266e-02	-4.603266673014999242e+02	3.298169168425338360e-02	1.384687462167999878e+11	1.234902018229908794e+08
2.200000000000000000e+01	-4.602308476502000190e+02	3.272812631794261989e-02	-4.603140045505999183e+02	3.273525287445627069e-02	1.384213570850000000e+11	1.225291292064478099e+08
2.300000000000000000e+01	-4.602198187834999885e+02	3.254564940992381306e-02	-4.603023871688999975e+02	3.255547669709837194e-02	1.383778959942999878e+11	1.218226295403654873e+08
2.400000000000000000e+01	-4.602095531741000514e+02	3.240213405930229829e-02	-4.602915515587999948e+02	3.238147960332612291e-02	1.383373716618999939e+11	1.211397776735426933e+08
2.500000000000000000e+01	-4.602003207101000157e+02	3.228209732861058584e-02	-4.602816739279999751e+02	3.227183796029634011e-02	1.383004420595000000e+11	1.207008159527073652e+08
2.600000000000000000e+01	-4.601917865437000046e+02	3.214503645837819140e-02	-4.602727370036999446e+02	3.211148078332489580e-02	1.382670360055000000e+11	1.200748698878203779e+08
2.700000000000000000e+01	-4.601837976449999701e+02	3.204967494278631451e-02	-4.602643520569998827e+02	3.198388969736930265e-02	1.382357013321000061e+11	1.195736113303212821e+08
2.800000000000000000e+01	-4.601761953787000721e+02	3.201302501343793183e-02	-4.602564810782999984e+02	3.190443720556761925e-02	1.382062951388999939e+11	1.192533437754841000e+08
2.900000000000000000e+01	-4.601690313696999510e+02	3.202403804148798439e-02	-4.602489624957000842e+02	3.193071590809791471e-02	1.381782146432000122e+11	1.193289846175512969e+08
3.000000000000000000e+01	-4.601623253863000400e+02	3.204792299804391092e-02	-4.602419227240999930e+02	3.195538394695018880e-02	1.381519275915000000e+11	1.194001253268004209e+08
3.100000000000000000e+01	-4.601560969834998787e+02	3.206573840395268715e-02	-4.602353238949000911e+02	3.198633395747594449e-02	1.381272918462000122e+11	1.194961403087620288e+08
3.200000000000000000e+01	-4.601504074921000438e+02	3.205145985252118995e-02	-4.602293358010000475e+02	3.197422574653131094e-02	1.381049386947999878e+11	1.194326106102676541e+08
3.300000000000000000e+01	-4.601450590464999664e+02	3.207250633212301721e-02	-4.602236558892999483e+02	3.197719160709506375e-02	1.380837397762000122e+11	1.194268525256590247e+08
3.400000000000000000e+01	-4.601399697967999600e+02	3.207354284578914361e-02	-4.602182918669999481e+02	3.199885851944694187e-02	1.380637234382000122e+11	1.194919636043844670e+08
3.500000000000000000e+01	-4.601351543105000133e+02	3.205352832683903974e-02	-4.602132033984000259e+02	3.199927524663384593e-02	1.380447373835000000e+11	1.194779006943126023e+08
3.600000000000000000e+01	-4.601306390276999991e+02	3.202109103094180620e-02	-4.602084292221000510e+02	3.197212281796418809e-02	1.380269254995000000e+11	1.193622490370441377e+08
3.700000000000000000e+01	-4.601265149052999845e+02	3.197174325037904774e-02	-4.602040370635000954e+02	3.194466837182306090e-02	1.380105408300000000e+11	1.192468530383806080e+08
3.800000000000000000e+01	-4.601226298647999897e+02	3.191560433652955442e-02	-4.602000312506999649e+02	3.189981168075205903e-02	1.379955984581000061e+11	1.190676592354180366e+08
3.900000000000000000e+01	-4.601188325073999295e+02	3.184333180245236400e-02	-4.601961083172000144e+02	3.183686931623413985e-02	1.379809661973999939e+11	1.188206727457709014e+08
4.000000000000000000e+01	-4.601152085794000186e+02	3.176476700546974202e-02	-4.601923009976000003e+02	3.176441081336501410e-02	1.379667662911000061e+11	1.185385909041133672e+08
4.100000000000000000e+01	-4.601117810092000582e+02	3.168055851536817624e-02	-4.601887494653000203e+02	3.169403942318480688e-02	1.379535216101000061e+11	1.182647381535985470e+08
4.200000000000000000e+01	-4.601083842343000470e+02	3.155780890686828155e-02	-4.601852966435999406e+02	3.159702852740323142e-02	1.379406453613999939e+11	1.178915253625220805e+08
4.300000000000000000e+01	-4.601050959035999881e+02	3.141334604395341207e-02	-4.601818716984000162e+02	3.144560734077071762e-02	1.379278725138999939e+11	1.173153674384391159e+08
4.400000000000000000e+01	-4.601018766629998709e+02	3.130434788396555673e-02	-4.601785241098999677e+02	3.131626425070093561e-02	1.379153899112999878e+11	1.168216819037974179e+08
4.500000000000000000e+01	-4.600988602033000348e+02	3.120401655223597331e-02	-4.601753294320000123e+02	3.120452813737933928e-02	1.379034789251000061e+11	1.163947119198277444e+08
4.600000000000000000e+01	-4.600960762843999987e+02	3.112554689897225127e-02	-4.601723606781000058e+02	3.112585992109978550e-02	1.378924119928999939e+11	1.160919124712039083e+08
4.700000000000000000e+01	-4.600935942564001380e+02	3.106823237265699672e-02	-4.601697411812999121e+02	3.105668395862607942e-02	1.378826477726000061e+11	1.158257564938066751e+08
4.800000000000000000e+01	-4.600911765627000136e+02	3.101877708085121199e-02	-4.601672101053000006e+02	3.099940695984771885e-02	1.378732141041000061e+11	1.156045396706437171e+08
4.900000000000000000e+01	-4.600888455597000757e+02	3.096358330199577152e-02	-4.601647989825999616e+02	3.095663866436166797e-02	1.378642284886000061e+11	1.154376118601660281e+08
5.000000000000000000e+01	-4.600866069626999888e+02	3.088819312665758154e-02	-4.601624606772000448e+02	3.088345313402185086e-02	1.378555138186000061e+11	1.151580024112209082e+08


==> figs/KDD_k-means_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-4.724811485899999752e+02	-4.725909901320000017e+02	1.928878344810000000e+11
1.000000000000000000e+00	-4.632858970049999812e+02	-4.655092330740000079e+02	1.592873831670000000e+11
2.000000000000000000e+00	-4.618272007439999811e+02	-4.624482213509999724e+02	1.466399064370000000e+11
3.000000000000000000e+00	-4.612315793679999842e+02	-4.615679141909999998e+02	1.431922137930000000e+11
4.000000000000000000e+00	-4.609053245669999797e+02	-4.611345484589999728e+02	1.415248461360000000e+11
5.000000000000000000e+00	-4.607025437959999863e+02	-4.608797679649999850e+02	1.405536594190000000e+11
6.000000000000000000e+00	-4.605618342050000251e+02	-4.607110930779999762e+02	1.399143644170000000e+11
7.000000000000000000e+00	-4.604598599810000223e+02	-4.605913713379999876e+02	1.394623719850000000e+11
8.000000000000000000e+00	-4.603826839370000243e+02	-4.605024905779999926e+02	1.391277599470000000e+11
9.000000000000000000e+00	-4.603246371449999970e+02	-4.604344689800000197e+02	1.388722194420000000e+11
1.000000000000000000e+01	-4.602813550359999795e+02	-4.603845531520000236e+02	1.386849965200000000e+11
1.100000000000000000e+01	-4.602465008409999996e+02	-4.603450630990000150e+02	1.385370571620000000e+11
1.200000000000000000e+01	-4.602184986999999978e+02	-4.603130203329999972e+02	1.384171331400000000e+11
1.300000000000000000e+01	-4.601962809620000030e+02	-4.602874638459999801e+02	1.383215592380000000e+11
1.400000000000000000e+01	-4.601772144920000187e+02	-4.602665973879999797e+02	1.382435736370000000e+11
1.500000000000000000e+01	-4.601606191999999851e+02	-4.602480630590000032e+02	1.381743409290000000e+11
1.600000000000000000e+01	-4.601461449739999807e+02	-4.602325587899999846e+02	1.381164532680000000e+11
1.700000000000000000e+01	-4.601334487739999872e+02	-4.602187608450000198e+02	1.380649568390000000e+11
1.800000000000000000e+01	-4.601222309739999901e+02	-4.602067924749999861e+02	1.380203042640000000e+11
1.900000000000000000e+01	-4.601116332739999848e+02	-4.601956825230000163e+02	1.379788672700000000e+11
2.000000000000000000e+01	-4.601017991570000163e+02	-4.601853105399999890e+02	1.379401939220000000e+11
2.100000000000000000e+01	-4.600922271769999838e+02	-4.601751133629999799e+02	1.379021829280000000e+11
2.200000000000000000e+01	-4.600836546930000281e+02	-4.601659655400000020e+02	1.378680924200000000e+11
2.300000000000000000e+01	-4.600754475350000234e+02	-4.601573973449999926e+02	1.378361696120000000e+11
2.400000000000000000e+01	-4.600672844129999817e+02	-4.601490163280000161e+02	1.378049513280000000e+11
2.500000000000000000e+01	-4.600594531720000191e+02	-4.601407427049999797e+02	1.377741400100000000e+11
2.600000000000000000e+01	-4.600524229569999761e+02	-4.601333217790000276e+02	1.377465100320000000e+11
2.700000000000000000e+01	-4.600454294830000208e+02	-4.601262210539999842e+02	1.377200774330000000e+11
2.800000000000000000e+01	-4.600382010820000005e+02	-4.601190716950000024e+02	1.376934689130000000e+11
2.900000000000000000e+01	-4.600310672830000271e+02	-4.601115157080000131e+02	1.376653525950000000e+11
3.000000000000000000e+01	-4.600246639279999954e+02	-4.601047536699999796e+02	1.376401954800000000e+11
3.100000000000000000e+01	-4.600188369900000112e+02	-4.600986893689999988e+02	1.376176380940000000e+11
3.200000000000000000e+01	-4.600137401239999804e+02	-4.600931920620000142e+02	1.375971929540000000e+11
3.300000000000000000e+01	-4.600087761899999919e+02	-4.600879043520000096e+02	1.375775301940000000e+11
3.400000000000000000e+01	-4.600041257689999838e+02	-4.600830275600000050e+02	1.375593979570000000e+11
3.500000000000000000e+01	-4.599994553390000078e+02	-4.600779027680000013e+02	1.375403462160000000e+11
3.600000000000000000e+01	-4.599955348280000180e+02	-4.600736231100000282e+02	1.375244383330000000e+11
3.700000000000000000e+01	-4.599921452049999857e+02	-4.600697338940000236e+02	1.375099833580000000e+11
3.800000000000000000e+01	-4.599892666470000222e+02	-4.600666706449999879e+02	1.374985993070000000e+11
3.900000000000000000e+01	-4.599864889589999848e+02	-4.600636784280000029e+02	1.374874801440000000e+11
4.000000000000000000e+01	-4.599838543129999948e+02	-4.600608936539999831e+02	1.374771326550000000e+11
4.100000000000000000e+01	-4.599813162120000243e+02	-4.600582361749999905e+02	1.374672588860000000e+11
4.200000000000000000e+01	-4.599787986279999927e+02	-4.600555324759999962e+02	1.374572141150000000e+11
4.300000000000000000e+01	-4.599764408070000172e+02	-4.600530291219999981e+02	1.374479143170000000e+11
4.400000000000000000e+01	-4.599738660149999987e+02	-4.600503329860000008e+02	1.374378990550000000e+11
4.500000000000000000e+01	-4.599714219950000142e+02	-4.600476989410000215e+02	1.374281151420000000e+11
4.600000000000000000e+01	-4.599690635079999765e+02	-4.600451546250000092e+02	1.374186651820000000e+11
4.700000000000000000e+01	-4.599669595159999744e+02	-4.600429536959999837e+02	1.374104911350000000e+11
4.800000000000000000e+01	-4.599650739090000116e+02	-4.600409677979999969e+02	1.374031161130000000e+11
4.900000000000000000e+01	-4.599633047400000123e+02	-4.600390158260000248e+02	1.373958674650000000e+11
5.000000000000000000e+01	-4.599618595900000173e+02	-4.600373984409999935e+02	1.373898615950000000e+11


==> figs/KDD_k-means_estimated5_2.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-5.489904905953000025e+02	1.073173311503291316e+00	-5.860120014184000183e+02	1.158058577427633962e+00	1.962883901751000061e+11	5.003950923420197368e+08
1.000000000000000000e+00	-5.413168445373000850e+02	6.865849609421774691e-01	-5.628012703614999737e+02	2.055127568732388610e-02	1.635497456102000000e+12	1.144506070518019676e+10
2.000000000000000000e+00	-5.238851658714000905e+02	6.440599101023850581e-01	-5.550655283462999705e+02	1.914699650485003068e-01	9.932520707069000000e+12	1.299039479165676514e+12
3.000000000000000000e+00	-5.163936513697999544e+02	3.289376217443336636e-01	-5.480513316153999313e+02	1.940430867467220211e-01	7.851052414654000244e+11	5.430255595736164093e+10
4.000000000000000000e+00	-5.137569373615999666e+02	3.087499511950443920e-01	-5.450434694081001226e+02	2.405953345463778259e-01	4.381457161717999878e+11	1.688783340119626617e+10
5.000000000000000000e+00	-5.119047955777999732e+02	3.706752291234206576e-01	-5.427676915769000061e+02	3.064759270271376068e-01	4.215031336787999878e+11	1.954742075290192413e+10
6.000000000000000000e+00	-5.104217227509999475e+02	3.003424624748836647e-01	-5.410594412395000745e+02	3.478340331566948107e-01	4.290420945110000000e+11	3.441656481869228363e+10
7.000000000000000000e+00	-5.094892713478000701e+02	3.521423415352481490e-01	-5.399674229710000191e+02	3.946329226869272344e-01	3.456267517830999756e+11	1.136396946374055672e+10
8.000000000000000000e+00	-5.089346206909000898e+02	3.000972847466849003e-01	-5.392147642106999683e+02	3.640191344785521088e-01	3.303594464475999756e+11	9.866104844464944839e+09
9.000000000000000000e+00	-5.082740169009999818e+02	2.828515124779242274e-01	-5.383261964132000230e+02	3.381547205351141949e-01	3.594236461530000000e+11	2.267315628632982254e+10
1.000000000000000000e+01	-5.077488336545999346e+02	2.867635637485137501e-01	-5.376897799956001336e+02	3.702556153970121833e-01	3.197849334550000000e+11	2.090727187081519318e+10
1.100000000000000000e+01	-5.073167937599000652e+02	2.974234128289057200e-01	-5.370633747419000201e+02	4.095945488822637648e-01	3.060338655317999878e+11	7.252699522575613976e+09
1.200000000000000000e+01	-5.068688304053999900e+02	3.009394197270449101e-01	-5.363958153682999637e+02	4.195238519209552042e-01	3.162962928495999756e+11	1.169277424713165092e+10
1.300000000000000000e+01	-5.065349274349999860e+02	2.852185687774468903e-01	-5.359091260028000079e+02	4.038044645617673845e-01	3.168084792535999756e+11	1.370625420139450264e+10
1.400000000000000000e+01	-5.062485436673999857e+02	2.819378297577759818e-01	-5.355506146152999918e+02	4.002315264914519943e-01	2.926576106457000122e+11	6.588649860164279938e+09
1.500000000000000000e+01	-5.059742849676999867e+02	2.604438491882715145e-01	-5.351932979096000054e+02	3.769565312926597134e-01	3.038206778519000244e+11	1.756447843352847672e+10
1.600000000000000000e+01	-5.057646271484001090e+02	2.478723478966412264e-01	-5.348903398443000015e+02	3.519855972479726258e-01	2.825553616589000244e+11	2.889925552698739052e+09
1.700000000000000000e+01	-5.056441773336999290e+02	2.428809171125832223e-01	-5.346774775689000307e+02	3.416123839015617891e-01	2.887795098750000000e+11	7.075637557029355049e+09
1.800000000000000000e+01	-5.054813985030999675e+02	2.442133693207535761e-01	-5.344477589217999594e+02	3.323986693966482497e-01	2.950589935140999756e+11	1.432905975227320290e+10
1.900000000000000000e+01	-5.053203353626000762e+02	2.132489574251978659e-01	-5.342278447999000264e+02	2.800980467621695946e-01	3.281856523657999878e+11	3.886553581488658905e+10
2.000000000000000000e+01	-5.051583001353999975e+02	1.847546664651788795e-01	-5.340886820340999748e+02	2.618831467808561131e-01	2.839167723530999756e+11	6.546444864766386032e+09
2.100000000000000000e+01	-5.049642282594999187e+02	2.110884270180538314e-01	-5.338460193649999610e+02	2.984739759073786747e-01	2.877228599557999878e+11	7.242242471890988350e+09
2.200000000000000000e+01	-5.049300461478999864e+02	2.426051990063964325e-01	-5.337020828364999261e+02	3.417716192778321727e-01	2.868475858194000244e+11	6.788554705117143631e+09
2.300000000000000000e+01	-5.048341395382000769e+02	2.666297621070145007e-01	-5.335484613329999775e+02	3.764132840753064424e-01	2.830226132649000244e+11	6.407456167729055405e+09
2.400000000000000000e+01	-5.047930846598999892e+02	2.675143121843295280e-01	-5.335210765864999303e+02	3.749813014355845020e-01	2.719429760118999939e+11	1.786846550437637329e+09
2.500000000000000000e+01	-5.047718139441000744e+02	2.687453836549346664e-01	-5.334836312402999283e+02	3.708081749274900196e-01	2.744517893228999939e+11	2.371982583333737373e+09
2.600000000000000000e+01	-5.047467633253000940e+02	2.655031564664004917e-01	-5.334350995335000789e+02	3.684060352890588530e-01	2.735091105787999878e+11	1.647803813635192156e+09
2.700000000000000000e+01	-5.047183629022999298e+02	2.686981556387181835e-01	-5.333773396947000265e+02	3.738099175504848160e-01	2.772221447952999878e+11	2.822661185157733440e+09
2.800000000000000000e+01	-5.046447114594999448e+02	2.664731350585224923e-01	-5.332562209012999119e+02	3.695200600985243389e-01	2.950343506085999756e+11	1.936754315896039581e+10
2.900000000000000000e+01	-5.045772051085000385e+02	2.658050543961577583e-01	-5.331810371788000111e+02	3.757644896440079374e-01	2.740754476012999878e+11	2.184887010494279861e+09
3.000000000000000000e+01	-5.045611090665000802e+02	2.618820362301884641e-01	-5.331538153325001304e+02	3.763263503735075899e-01	2.743384304075000000e+11	2.409737951318789005e+09
3.100000000000000000e+01	-5.045426973196999825e+02	2.575756611353004488e-01	-5.331235351340999387e+02	3.780449900198832314e-01	2.735057245926000061e+11	1.628816569053338289e+09
3.200000000000000000e+01	-5.045471756736000088e+02	2.640210485490323555e-01	-5.330984251236999398e+02	3.825245800473452973e-01	2.765312363942999878e+11	3.027387060833050728e+09
3.300000000000000000e+01	-5.045117853366999725e+02	2.552745844194115321e-01	-5.330777786973999355e+02	3.834956060779581843e-01	2.738102515916000061e+11	2.078412308935904264e+09
3.400000000000000000e+01	-5.045068413986000451e+02	2.554109406864711884e-01	-5.330535831991001032e+02	3.779927683224737489e-01	2.742840907146000061e+11	2.518337134440513134e+09
3.500000000000000000e+01	-5.045069555162000370e+02	2.576365316558855145e-01	-5.330342547770000010e+02	3.717054155789652481e-01	2.788949436030000000e+11	3.750353989044687271e+09
3.600000000000000000e+01	-5.045066966873999945e+02	2.594987324835574261e-01	-5.330128689682999266e+02	3.661869259695670342e-01	2.747832124317999878e+11	2.219171668737803936e+09
3.700000000000000000e+01	-5.044915431560999650e+02	2.594092021877926202e-01	-5.329954408185999455e+02	3.640149625127375721e-01	2.731642005346000061e+11	1.654471985620351076e+09
3.800000000000000000e+01	-5.044729518548000442e+02	2.661399172599914764e-01	-5.329848208198000066e+02	3.686564243526189166e-01	2.734759391277999878e+11	1.678828969615757227e+09
3.900000000000000000e+01	-5.044537144378000448e+02	2.749506428083961507e-01	-5.329576530670999546e+02	3.833387326356687552e-01	2.771921512860999756e+11	4.471280874912126541e+09
4.000000000000000000e+01	-5.044455967934999308e+02	2.805876743101310411e-01	-5.329410288753999794e+02	3.907702260883881840e-01	2.730241116266000061e+11	1.665431053341876984e+09
4.100000000000000000e+01	-5.044449820511000553e+02	2.816060615819981905e-01	-5.329336585682000305e+02	3.915628141506035664e-01	2.737082304700000000e+11	1.878975265020183802e+09
4.200000000000000000e+01	-5.044369943405998811e+02	2.830349275071182835e-01	-5.329230844889999616e+02	3.923200959069359506e-01	2.730589380167000122e+11	1.665541005778856754e+09
4.300000000000000000e+01	-5.044194374334999225e+02	2.772011053954849258e-01	-5.329175520520999498e+02	3.906789960466593992e-01	2.731637270638999939e+11	1.642709238153775454e+09
4.400000000000000000e+01	-5.044040858924000759e+02	2.722837112352496924e-01	-5.329089495964000207e+02	3.877758987234223853e-01	2.726339514166000061e+11	1.764861700906684637e+09
4.500000000000000000e+01	-5.043941690865000282e+02	2.689927667275196499e-01	-5.328889948080999375e+02	3.798548350113929994e-01	2.779737649082000122e+11	4.739342256879405975e+09
4.600000000000000000e+01	-5.043885440959999755e+02	2.671587395707604173e-01	-5.328835537164000016e+02	3.779307972613751287e-01	2.724577709312000122e+11	1.820337497285772562e+09
4.700000000000000000e+01	-5.043958393149999893e+02	2.693328779525488992e-01	-5.328660213680999505e+02	3.717334379537226008e-01	2.744035614580000000e+11	1.945892448601570129e+09
4.800000000000000000e+01	-5.043754949789000648e+02	2.633039717291171256e-01	-5.328407762456998853e+02	3.639236750328027070e-01	2.729296950668999939e+11	1.675647025908306360e+09
4.900000000000000000e+01	-5.043731875315000366e+02	2.627025027142593783e-01	-5.328345640948999744e+02	3.622250882295758312e-01	2.730458226475000000e+11	1.656134491881986380e+09
5.000000000000000000e+01	-5.043731257712000229e+02	2.626463225280182279e-01	-5.328344221534999861e+02	3.622325428754450960e-01	2.728800723378999939e+11	1.686229382093020916e+09


==> figs/KDD_k-means_estimated5_20.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-4.982052439507999111e+02	5.092829266952997314e-01	-5.270668897773000481e+02	6.034715107601913431e-01	1.958614086107999878e+11	1.293817340235291958e+09
1.000000000000000000e+00	-4.908217651875000342e+02	3.748651869812245074e-01	-5.185787799973999199e+02	5.657694851296257710e-01	3.272194978070999756e+11	2.367921041751329803e+10
2.000000000000000000e+00	-4.757271891997000353e+02	5.189046190765297384e-01	-4.978988995065000154e+02	8.650156867968308294e-01	2.393617325623999939e+11	1.569780851701248741e+10
3.000000000000000000e+00	-4.668840476070000705e+02	4.580943093123648335e-01	-4.812543171257000836e+02	1.179797855754308955e+00	1.719750215527000122e+11	8.095507394243826866e+09
4.000000000000000000e+00	-4.634258781724000187e+02	2.404022641342909439e-01	-4.720615973160000181e+02	8.883239334291808120e-01	1.512853935826000061e+11	1.232943126898319483e+09
5.000000000000000000e+00	-4.619645657325000911e+02	1.463766951540663441e-01	-4.664351074502998813e+02	7.869337977119890137e-01	1.475911583157999878e+11	1.885918297667781591e+09
6.000000000000000000e+00	-4.613102383679000127e+02	9.254181754560666939e-02	-4.634980339187999334e+02	3.957852928640832602e-01	1.447463372340000000e+11	8.977949854471400976e+08
7.000000000000000000e+00	-4.610209979932000124e+02	4.207111896887438807e-02	-4.621739333547000683e+02	2.419728597006168547e-01	1.417705092887000122e+11	1.920982821001995504e+08
8.000000000000000000e+00	-4.609050662070999351e+02	3.914348533093854610e-02	-4.618260784566999746e+02	2.190917524244072045e-01	1.411452200123999939e+11	1.432161070005531013e+08
9.000000000000000000e+00	-4.608238217302999260e+02	3.564316694469409769e-02	-4.615964184216999229e+02	2.225252226875685246e-01	1.407850323802999878e+11	1.306544623676871359e+08
1.000000000000000000e+01	-4.607558537183000453e+02	3.074125402211966285e-02	-4.614617862920999869e+02	2.267179546247221067e-01	1.405055997077000122e+11	1.118856938663901836e+08
1.100000000000000000e+01	-4.606966882100999783e+02	2.823971719125440913e-02	-4.613674473805000389e+02	2.310879933779344808e-01	1.402564430493999939e+11	1.030906055855190605e+08
1.200000000000000000e+01	-4.606549563583000122e+02	2.767010370925363297e-02	-4.613071121130000165e+02	2.317297966339494364e-01	1.400599517227000122e+11	1.015394767443556339e+08
1.300000000000000000e+01	-4.606230889372000092e+02	2.719169300822180807e-02	-4.612596772367000995e+02	2.322434107257605740e-01	1.399280052736000061e+11	1.026999406157801449e+08
1.400000000000000000e+01	-4.605965625132000127e+02	2.734597567196660889e-02	-4.612094436711998924e+02	2.331795935730290037e-01	1.398270054862999878e+11	1.049508054750305712e+08
1.500000000000000000e+01	-4.605728399418000549e+02	2.676564097057124170e-02	-4.611685422026000083e+02	2.343769028712938962e-01	1.397192987636000061e+11	9.883960469938680530e+07
1.600000000000000000e+01	-4.605505713534000165e+02	2.616807111407831385e-02	-4.611338088196999934e+02	2.353840389003901135e-01	1.396218374986000061e+11	9.580211516082754731e+07
1.700000000000000000e+01	-4.605314856187999908e+02	2.582614575629669715e-02	-4.611100483120000035e+02	2.356101216911847540e-01	1.395364704756000061e+11	9.304807886194555461e+07
1.800000000000000000e+01	-4.605143141930000752e+02	2.517451499025353395e-02	-4.610883573269999829e+02	2.338068574509405417e-01	1.394658253455000000e+11	9.196535806605894864e+07
1.900000000000000000e+01	-4.605002822403000096e+02	2.485670813451561559e-02	-4.610706731509000633e+02	2.333273114061880371e-01	1.394116164038999939e+11	8.975091653661459684e+07
2.000000000000000000e+01	-4.604879348602000277e+02	2.463194902542316031e-02	-4.610542890011999475e+02	2.327959085415479967e-01	1.393601383655000000e+11	8.953368869669288397e+07
2.100000000000000000e+01	-4.604768443183000386e+02	2.443110157870588550e-02	-4.610388188431999765e+02	2.328343615401103905e-01	1.393156187207999878e+11	8.910812824476563931e+07
2.200000000000000000e+01	-4.604669645603999015e+02	2.427726165940302661e-02	-4.610238168335000637e+02	2.325972742571610907e-01	1.392793014245000000e+11	8.920694335652005672e+07
2.300000000000000000e+01	-4.604572559660000479e+02	2.398161080073939883e-02	-4.610067966046000834e+02	2.323098003257263178e-01	1.392549669745000000e+11	9.299283575488670170e+07
2.400000000000000000e+01	-4.604476032019999252e+02	2.376591751082819670e-02	-4.609802566065000065e+02	2.324453778362273182e-01	1.391980873733999939e+11	8.784612451630410552e+07
2.500000000000000000e+01	-4.604392090793000420e+02	2.367982016896631389e-02	-4.609709001966000983e+02	2.320894385623517298e-01	1.391634801713999939e+11	8.797427091418662667e+07
2.600000000000000000e+01	-4.604310266665000313e+02	2.357835488231918228e-02	-4.609615801388000591e+02	2.318752201551759762e-01	1.391315872473999939e+11	8.808307331290744245e+07
2.700000000000000000e+01	-4.604232736059999525e+02	2.341182348216706496e-02	-4.609528642368999272e+02	2.315107538449227564e-01	1.391005695677000122e+11	8.780561579403565824e+07
2.800000000000000000e+01	-4.604163327467998670e+02	2.333459009709136847e-02	-4.609451720967000483e+02	2.311981949519179846e-01	1.390726178351000061e+11	8.780929854565681517e+07
2.900000000000000000e+01	-4.604101205568000523e+02	2.325021173377957162e-02	-4.609380745593999791e+02	2.309199398416548754e-01	1.390475901957999878e+11	8.783260035353170335e+07
3.000000000000000000e+01	-4.604043447982000430e+02	2.316345651444417370e-02	-4.609311731670001109e+02	2.308397121605789137e-01	1.390248507288999939e+11	8.749591011585488915e+07
3.100000000000000000e+01	-4.603988013553999963e+02	2.309570680907553630e-02	-4.609251521905000004e+02	2.308220335076474339e-01	1.390028286961000061e+11	8.732802163899885118e+07
3.200000000000000000e+01	-4.603937223921999475e+02	2.301639145450640883e-02	-4.609195941047999554e+02	2.307766362374928382e-01	1.389827223878999939e+11	8.707374012195527554e+07
3.300000000000000000e+01	-4.603888781323000217e+02	2.294969307428697952e-02	-4.609143693872999279e+02	2.307229780974540401e-01	1.389633943416000061e+11	8.680977626953649521e+07
3.400000000000000000e+01	-4.603844604729000025e+02	2.293563463041356845e-02	-4.609090836938000280e+02	2.307738130837098389e-01	1.389456597751000061e+11	8.667194773330557346e+07
3.500000000000000000e+01	-4.603803089031001150e+02	2.294893799065625059e-02	-4.609042587697999807e+02	2.307983520125767296e-01	1.389293230535000000e+11	8.668629605240383744e+07
3.600000000000000000e+01	-4.603765413099000625e+02	2.299766999323889574e-02	-4.608998228663999726e+02	2.308450696059469454e-01	1.389143502055000000e+11	8.660819128727473319e+07
3.700000000000000000e+01	-4.603729023201000246e+02	2.305714868849651975e-02	-4.608954837375000579e+02	2.308573653367506640e-01	1.389001170550000000e+11	8.638429471540197730e+07
3.800000000000000000e+01	-4.603696151571000996e+02	2.311067925529216791e-02	-4.608913839975999736e+02	2.308084368562826338e-01	1.388873987357999878e+11	8.624039970017175376e+07
3.900000000000000000e+01	-4.603666537969000387e+02	2.313576796484285644e-02	-4.608873033081999893e+02	2.304675248788338737e-01	1.388769558405000000e+11	8.566861650552009046e+07
4.000000000000000000e+01	-4.603640667548999659e+02	2.319809656700637032e-02	-4.608831303608000098e+02	2.299078078056966123e-01	1.388666086242000122e+11	8.541376991985568404e+07
4.100000000000000000e+01	-4.603615219117000379e+02	2.330888060557401512e-02	-4.608793090647999406e+02	2.295149469270815479e-01	1.388556926682999878e+11	8.557147547955323756e+07
4.200000000000000000e+01	-4.603589627315000143e+02	2.338952097633713312e-02	-4.608760113692000004e+02	2.294051964673220756e-01	1.388453246772000122e+11	8.579087779853491485e+07
4.300000000000000000e+01	-4.603563907733999940e+02	2.342524314856528692e-02	-4.608732964202999938e+02	2.293403934144612188e-01	1.388354758776000061e+11	8.610636446557103097e+07
4.400000000000000000e+01	-4.603540585160999399e+02	2.344453495470100526e-02	-4.608707585628999368e+02	2.293523118739377309e-01	1.388256599298999939e+11	8.628191045457383990e+07
4.500000000000000000e+01	-4.603518145319000041e+02	2.345823705248977625e-02	-4.608676422295999942e+02	2.293846540919035337e-01	1.388170375865000000e+11	8.622382814468200505e+07
4.600000000000000000e+01	-4.603496508585999436e+02	2.350663941409819255e-02	-4.608652586541000460e+02	2.294554178371075170e-01	1.388085248133999939e+11	8.625003574455939233e+07
4.700000000000000000e+01	-4.603475252935999151e+02	2.357212288841528669e-02	-4.608630139361000033e+02	2.294981598732699357e-01	1.388002294862999878e+11	8.642047527252750099e+07
4.800000000000000000e+01	-4.603453783681999880e+02	2.364029965006893969e-02	-4.608607538082000019e+02	2.295777819347016580e-01	1.387917882996000061e+11	8.659260750957831740e+07
4.900000000000000000e+01	-4.603433916579999163e+02	2.373890768076731758e-02	-4.608585153441999864e+02	2.296480764224295146e-01	1.387838823396000061e+11	8.686202289668096602e+07
5.000000000000000000e+01	-4.603414706029999479e+02	2.384946360773473883e-02	-4.608563595481000448e+02	2.297731293459658319e-01	1.387763780963999939e+11	8.725560383218868077e+07


==> figs/KDD_k-means_estimated5_20_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-4.977129730259999860e+02	-5.266402486649999446e+02	1.923649299600000000e+11
1.000000000000000000e+00	-4.896063533189999930e+02	-5.172436619329999985e+02	3.500146260690000000e+11
2.000000000000000000e+00	-4.751301140080000209e+02	-4.967506284099999903e+02	2.178136328080000000e+11
3.000000000000000000e+00	-4.663042930970000270e+02	-4.798237394469999799e+02	1.676604933660000000e+11
4.000000000000000000e+00	-4.630242316019999862e+02	-4.704286164750000125e+02	1.525390687830000000e+11
5.000000000000000000e+00	-4.617998544899999729e+02	-4.640880687630000239e+02	1.452363332410000000e+11
6.000000000000000000e+00	-4.609473149940000098e+02	-4.620757059509999749e+02	1.414925617710000000e+11
7.000000000000000000e+00	-4.608080618459999869e+02	-4.614155018739999718e+02	1.408167518090000000e+11
8.000000000000000000e+00	-4.607234559350000040e+02	-4.612042431709999732e+02	1.404552437390000000e+11
9.000000000000000000e+00	-4.606694556819999775e+02	-4.610809574720000228e+02	1.402601260240000000e+11
1.000000000000000000e+01	-4.606275351670000191e+02	-4.609541324030000169e+02	1.401124406690000000e+11
1.100000000000000000e+01	-4.605939114959999756e+02	-4.608440139570000156e+02	1.399047882750000000e+11
1.200000000000000000e+01	-4.605609201139999982e+02	-4.607934437220000063e+02	1.397263387640000000e+11
1.300000000000000000e+01	-4.605363474119999978e+02	-4.607632164259999854e+02	1.396079259920000000e+11
1.400000000000000000e+01	-4.605091492259999768e+02	-4.607257615699999747e+02	1.395027851700000000e+11
1.500000000000000000e+01	-4.604885886929999970e+02	-4.606964413819999891e+02	1.394135525740000000e+11
1.600000000000000000e+01	-4.604713216740000234e+02	-4.606762322960000233e+02	1.393416176670000000e+11
1.700000000000000000e+01	-4.604565152089999742e+02	-4.606594271760000083e+02	1.392819123460000000e+11
1.800000000000000000e+01	-4.604417537119999793e+02	-4.606415762529999824e+02	1.392238969230000000e+11
1.900000000000000000e+01	-4.604277416360000075e+02	-4.606253402240000128e+02	1.391694857790000000e+11
2.000000000000000000e+01	-4.604151747889999911e+02	-4.606118473689999746e+02	1.391180509110000000e+11
2.100000000000000000e+01	-4.604037800629999992e+02	-4.605954233489999865e+02	1.390708183270000000e+11
2.200000000000000000e+01	-4.603947741200000223e+02	-4.605836922419999837e+02	1.390325045570000000e+11
2.300000000000000000e+01	-4.603869747699999948e+02	-4.605742237779999755e+02	1.390013083130000000e+11
2.400000000000000000e+01	-4.603795016959999771e+02	-4.605665706620000037e+02	1.389730674970000000e+11
2.500000000000000000e+01	-4.603723826629999962e+02	-4.605580364780000195e+02	1.389455839330000000e+11
2.600000000000000000e+01	-4.603649911429999975e+02	-4.605484707499999786e+02	1.389169305210000000e+11
2.700000000000000000e+01	-4.603576305419999812e+02	-4.605391992680000044e+02	1.388880035290000000e+11
2.800000000000000000e+01	-4.603506665529999964e+02	-4.605316076999999950e+02	1.388599707610000000e+11
2.900000000000000000e+01	-4.603446423309999886e+02	-4.605246748650000086e+02	1.388361342050000000e+11
3.000000000000000000e+01	-4.603383596099999977e+02	-4.605149339270000155e+02	1.388125958610000000e+11
3.100000000000000000e+01	-4.603320974600000000e+02	-4.605077603099999806e+02	1.387884542110000000e+11
3.200000000000000000e+01	-4.603265582920000156e+02	-4.605018771769999830e+02	1.387667357210000000e+11
3.300000000000000000e+01	-4.603211571479999975e+02	-4.604963272730000199e+02	1.387456654800000000e+11
3.400000000000000000e+01	-4.603161148099999878e+02	-4.604905862109999930e+02	1.387255842330000000e+11
3.500000000000000000e+01	-4.603115624469999716e+02	-4.604860184909999816e+02	1.387078939630000000e+11
3.600000000000000000e+01	-4.603069025560000114e+02	-4.604813068529999782e+02	1.386896364170000000e+11
3.700000000000000000e+01	-4.603023458380000079e+02	-4.604767763300000070e+02	1.386716028240000000e+11
3.800000000000000000e+01	-4.602982264959999839e+02	-4.604707247879999841e+02	1.386556362320000000e+11
3.900000000000000000e+01	-4.602942119179999736e+02	-4.604661507530000222e+02	1.386395550510000000e+11
4.000000000000000000e+01	-4.602904980719999912e+02	-4.604626576669999736e+02	1.386256983090000000e+11
4.100000000000000000e+01	-4.602863708620000125e+02	-4.604587473490000207e+02	1.386100670100000000e+11
4.200000000000000000e+01	-4.602824963109999885e+02	-4.604549301420000234e+02	1.385941712210000000e+11
4.300000000000000000e+01	-4.602791912210000191e+02	-4.604514696850000064e+02	1.385808849320000000e+11
4.400000000000000000e+01	-4.602759748839999929e+02	-4.604485550449999778e+02	1.385688626580000000e+11
4.500000000000000000e+01	-4.602726524990000030e+02	-4.604449284990000137e+02	1.385561517450000000e+11
4.600000000000000000e+01	-4.602693958319999865e+02	-4.604415888409999980e+02	1.385434798110000000e+11
4.700000000000000000e+01	-4.602660988009999983e+02	-4.604384629780000182e+02	1.385305393730000000e+11
4.800000000000000000e+01	-4.602624895179999953e+02	-4.604351420680000047e+02	1.385168253980000000e+11
4.900000000000000000e+01	-4.602587841719999915e+02	-4.604316331780000269e+02	1.385026498990000000e+11
5.000000000000000000e+01	-4.602551924790000157e+02	-4.604272130449999736e+02	1.384877358230000000e+11


==> figs/KDD_k-means_estimated5_2_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-5.458800556899999492e+02	-5.826136905880000540e+02	1.969031444920000000e+11
1.000000000000000000e+00	-5.427572017500000356e+02	-5.627658634780000284e+02	1.649058610330000000e+12
2.000000000000000000e+00	-5.236199071009999670e+02	-5.555122499819999575e+02	8.952388527710000000e+12
3.000000000000000000e+00	-5.162169522550000238e+02	-5.483410472509999636e+02	1.135084876890000000e+12
4.000000000000000000e+00	-5.139618799539999827e+02	-5.453776373069999863e+02	4.366117107350000000e+11
5.000000000000000000e+00	-5.121162801169999739e+02	-5.429378861210000196e+02	3.870440678900000000e+11
6.000000000000000000e+00	-5.109647508099999982e+02	-5.413746691999999712e+02	3.783302420520000000e+11
7.000000000000000000e+00	-5.101321320129999890e+02	-5.402976576810000324e+02	3.458622829610000000e+11
8.000000000000000000e+00	-5.094111049119999848e+02	-5.392965649249999842e+02	3.570140553280000000e+11
9.000000000000000000e+00	-5.086848837489999937e+02	-5.383113744859999770e+02	3.696285065760000000e+11
1.000000000000000000e+01	-5.080740600729999983e+02	-5.374606353660000195e+02	3.120666674680000000e+11
1.100000000000000000e+01	-5.076035167769999816e+02	-5.367961324990000094e+02	3.067445431690000000e+11
1.200000000000000000e+01	-5.069703953229999911e+02	-5.358903315699999439e+02	2.939874509430000000e+11
1.300000000000000000e+01	-5.066404665270000010e+02	-5.354568636249999827e+02	2.866072231200000000e+11
1.400000000000000000e+01	-5.065619332730000224e+02	-5.353619910889999574e+02	2.844035654450000000e+11
1.500000000000000000e+01	-5.065120229070000164e+02	-5.353213952270000391e+02	2.834300077780000000e+11
1.600000000000000000e+01	-5.064650256699999886e+02	-5.352862412729999733e+02	2.826978705950000000e+11
1.700000000000000000e+01	-5.064220713029999956e+02	-5.352356334190000098e+02	2.831142379830000000e+11
1.800000000000000000e+01	-5.062868867230000092e+02	-5.350551344829999607e+02	2.890796003090000000e+11
1.900000000000000000e+01	-5.061217795179999825e+02	-5.348422371829999520e+02	2.815627736930000000e+11
2.000000000000000000e+01	-5.053551846760000217e+02	-5.346237717000000202e+02	2.831581071180000000e+11
2.100000000000000000e+01	-5.050432029790000001e+02	-5.342038143649999711e+02	2.787774648220000000e+11
2.200000000000000000e+01	-5.050349917780000055e+02	-5.342009370529999615e+02	2.629374856440000000e+11
2.300000000000000000e+01	-5.050289031180000165e+02	-5.341987331650000215e+02	2.628392312040000000e+11
2.400000000000000000e+01	-5.050205687640000178e+02	-5.341968614090000074e+02	2.625532044730000000e+11
2.500000000000000000e+01	-5.050152512380000189e+02	-5.341945230400000355e+02	2.626323034280000000e+11
2.600000000000000000e+01	-5.050138309069999991e+02	-5.341920789370000193e+02	2.624794059260000000e+11
2.700000000000000000e+01	-5.050130920999999944e+02	-5.341872523609999917e+02	2.628193716030000000e+11
2.800000000000000000e+01	-5.049954729159999829e+02	-5.341760709200000292e+02	2.629676013160000000e+11
2.900000000000000000e+01	-5.049794177160000004e+02	-5.341567631210000400e+02	2.632371378710000000e+11
3.000000000000000000e+01	-5.049656909430000269e+02	-5.341443284609999864e+02	2.643772097310000000e+11
3.100000000000000000e+01	-5.049492085929999803e+02	-5.341226962660000481e+02	2.635937874940000000e+11
3.200000000000000000e+01	-5.049540946170000097e+02	-5.341067769720000342e+02	2.687384101030000000e+11
3.300000000000000000e+01	-5.049532568989999959e+02	-5.341065654320000249e+02	2.622646753620000000e+11
3.400000000000000000e+01	-5.049517421130000230e+02	-5.341061304759999757e+02	2.622641698590000000e+11
3.500000000000000000e+01	-5.049505515779999882e+02	-5.341056617169999754e+02	2.622130319700000000e+11
3.600000000000000000e+01	-5.049492880399999990e+02	-5.341055536540000048e+02	2.621832078050000000e+11
3.700000000000000000e+01	-5.049492655540000214e+02	-5.341055008959999668e+02	2.621760886700000000e+11
3.800000000000000000e+01	-5.049491369429999850e+02	-5.341054498620000004e+02	2.621717676910000000e+11
3.900000000000000000e+01	-5.049487036940000166e+02	-5.341051052210000307e+02	2.621619411030000000e+11
4.000000000000000000e+01	-5.049483226969999805e+02	-5.341045176589999528e+02	2.621624936930000000e+11
4.100000000000000000e+01	-5.049481620180000050e+02	-5.341042134909999959e+02	2.621641328620000000e+11
4.200000000000000000e+01	-5.049477716220000048e+02	-5.341036194450000494e+02	2.621642564960000000e+11
4.300000000000000000e+01	-5.049475149830000191e+02	-5.341033130040000287e+02	2.621622079750000000e+11
4.400000000000000000e+01	-5.049472872819999907e+02	-5.341029897189999929e+02	2.621616880570000000e+11
4.500000000000000000e+01	-5.049470638920000169e+02	-5.341026745279999659e+02	2.621616473630000000e+11
4.600000000000000000e+01	-5.049470638920000169e+02	-5.341026745279999659e+02	2.621616393990000000e+11
4.700000000000000000e+01	-5.049470638920000169e+02	-5.341026745279999659e+02	2.621616393990000000e+11
4.800000000000000000e+01	-5.049470638920000169e+02	-5.341026745279999659e+02	2.621616393990000000e+11
4.900000000000000000e+01	-5.049470638920000169e+02	-5.341026745279999659e+02	2.621616393990000000e+11
5.000000000000000000e+01	-5.049470638920000169e+02	-5.341026745279999659e+02	2.621616393990000000e+11


==> figs/KDD_k-means_estimated5_5.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-5.185483489308001026e+02	2.134437771658405925e-01	-5.520793391760000759e+02	2.281558319695349557e-01	1.958245613040000000e+11	6.270443055719741583e+08
1.000000000000000000e+00	-5.139151333579000038e+02	3.325411230695230480e-01	-5.456341869919999681e+02	2.331323551457800958e-01	6.173323233200999756e+11	6.262258950105396271e+10
2.000000000000000000e+00	-5.043827788493000526e+02	3.999522807304138894e-01	-5.349425779526000042e+02	3.090159947606561097e-01	5.397681070067000122e+11	3.925480005915969849e+10
3.000000000000000000e+00	-4.953099382271000763e+02	4.880839196315707174e-01	-5.240259001468999713e+02	5.456970569606521826e-01	3.544144547494000244e+11	1.706392709206043243e+10
4.000000000000000000e+00	-4.874305503878999843e+02	4.428837458520680781e-01	-5.139268481100000372e+02	5.097791588934280638e-01	2.795492357110000000e+11	1.205115177311666489e+10
5.000000000000000000e+00	-4.809110060350000140e+02	4.517876666225507654e-01	-5.049391656496999303e+02	6.828695381410554432e-01	2.260617784112999878e+11	6.273897989887897491e+09
6.000000000000000000e+00	-4.766632913450000046e+02	4.989127244788176818e-01	-4.983107217413000285e+02	8.278748588831316146e-01	1.966127146207000122e+11	3.452787647954777718e+09
7.000000000000000000e+00	-4.737296249525000462e+02	5.418551020900073123e-01	-4.932221645065999951e+02	1.006021123244674964e+00	1.922566211297999878e+11	6.099340580234972000e+09
8.000000000000000000e+00	-4.717816222734001030e+02	4.948761488096602990e-01	-4.895298701745999779e+02	1.005094977754287910e+00	1.806110781336000061e+11	3.619086502192335129e+09
9.000000000000000000e+00	-4.705069370985999626e+02	4.568406048378776396e-01	-4.869380230182999867e+02	9.840438211795242696e-01	1.979771228596000061e+11	2.858189438729896164e+10
1.000000000000000000e+01	-4.697332504388999723e+02	3.951317495494418019e-01	-4.852374097580000125e+02	8.649842827801541567e-01	1.640298123076000061e+11	8.753020731334825754e+08
1.100000000000000000e+01	-4.690459603897000420e+02	3.521688059475913679e-01	-4.838696234974999015e+02	7.990218395753532210e-01	1.620702863581000061e+11	9.038765914574347734e+08
1.200000000000000000e+01	-4.684319833443999528e+02	3.504561432329707515e-01	-4.825000057518001313e+02	8.275266986494125288e-01	1.641017532537999878e+11	2.047055540751406193e+09
1.300000000000000000e+01	-4.680605121602999930e+02	3.140515185574906387e-01	-4.816064759876999233e+02	7.848323529984886360e-01	1.618278525723999939e+11	1.227310066386949062e+09
1.400000000000000000e+01	-4.676915070700000570e+02	2.855747839652855169e-01	-4.806733878475000097e+02	7.232260570812342193e-01	1.603560986013999939e+11	8.064940480283346176e+08
1.500000000000000000e+01	-4.673286206691999496e+02	2.464626472374015498e-01	-4.797328866691000258e+02	6.322150039876685002e-01	1.611816863113999939e+11	2.088534901506630659e+09
1.600000000000000000e+01	-4.671482792382000184e+02	2.373829954178742208e-01	-4.793359503064999672e+02	6.278920086691118785e-01	1.574585880302999878e+11	3.803359272895666957e+08
1.700000000000000000e+01	-4.669965402712000468e+02	2.175301512963651873e-01	-4.789459364605999099e+02	5.859646296787239805e-01	1.589613309470000000e+11	1.166908227080681324e+09
1.800000000000000000e+01	-4.668417694717999211e+02	2.059399717362894733e-01	-4.785208524659998943e+02	5.669293221822530038e-01	1.594982517736000061e+11	1.558427651215271235e+09
1.900000000000000000e+01	-4.667080310805000636e+02	1.976629656327701101e-01	-4.782068802527999765e+02	5.619088308536805965e-01	1.562572580726000061e+11	4.338586647820580602e+08
2.000000000000000000e+01	-4.666249490563999416e+02	2.038695803170463006e-01	-4.779951429673999996e+02	5.962404013248836510e-01	1.561894778583999939e+11	3.794504833386423588e+08
2.100000000000000000e+01	-4.665735390437999968e+02	2.068120500038263809e-01	-4.778360561942000686e+02	6.049957156196862362e-01	1.562455075106000061e+11	3.536020894916151166e+08
2.200000000000000000e+01	-4.665135623996999357e+02	2.065180398542037221e-01	-4.776785339688000818e+02	6.006200267077674848e-01	1.558944736182000122e+11	3.717444032959071994e+08
2.300000000000000000e+01	-4.664462846993000085e+02	1.979414547962107251e-01	-4.774953035715999476e+02	5.765463820353369240e-01	1.561349982618999939e+11	5.519174196384502649e+08
2.400000000000000000e+01	-4.663901550164000582e+02	1.889174560892479815e-01	-4.773374455732999877e+02	5.493143181638416861e-01	1.575508393377999878e+11	2.072194081943253040e+09
2.500000000000000000e+01	-4.663614489131999790e+02	1.845744668321976367e-01	-4.772624235616000306e+02	5.410931055651710953e-01	1.556036777191000061e+11	3.850769172121712565e+08
2.600000000000000000e+01	-4.663433450745000073e+02	1.831259270408754358e-01	-4.772300282680000123e+02	5.405352778773454547e-01	1.554381966011000061e+11	3.300492484557532072e+08
2.700000000000000000e+01	-4.663279649498000481e+02	1.822842985045665110e-01	-4.772009098152999513e+02	5.388114567639998853e-01	1.553811689366000061e+11	3.264930636124876142e+08
2.800000000000000000e+01	-4.663127564221999819e+02	1.809417046889029990e-01	-4.771733799726000029e+02	5.372470396974849960e-01	1.553343105085000000e+11	3.168736093964290023e+08
2.900000000000000000e+01	-4.662984611197999811e+02	1.796468161632665261e-01	-4.771506229231999896e+02	5.353557423315279395e-01	1.552887062412000122e+11	3.174589880898309946e+08
3.000000000000000000e+01	-4.662869449578000740e+02	1.794740138974852128e-01	-4.771291005262999647e+02	5.352169483138466965e-01	1.552455799946000061e+11	3.192392471896380186e+08
3.100000000000000000e+01	-4.662764529350000089e+02	1.790362881217376634e-01	-4.771053927944000179e+02	5.338418895688762378e-01	1.552168985592999878e+11	3.214679315019140840e+08
3.200000000000000000e+01	-4.662656564443999514e+02	1.788961810462348923e-01	-4.770806350683000119e+02	5.330396774477211830e-01	1.552341088802999878e+11	3.305420174409877658e+08
3.300000000000000000e+01	-4.662564763683000137e+02	1.787749274501223840e-01	-4.770616835099000355e+02	5.325530995121536826e-01	1.551611166457000122e+11	3.205088309992417097e+08
3.400000000000000000e+01	-4.662441646415999230e+02	1.790494489558913382e-01	-4.770370699440001090e+02	5.331547275766902461e-01	1.551318821932000122e+11	3.215006369422869086e+08
3.500000000000000000e+01	-4.662371622810999838e+02	1.799588294704984603e-01	-4.770179410437000342e+02	5.332064819336855832e-01	1.551532926982000122e+11	3.540112631088197231e+08
3.600000000000000000e+01	-4.662311387927000510e+02	1.795724908144018528e-01	-4.770040581891000215e+02	5.329934014324805291e-01	1.550892277642999878e+11	3.300448864658097029e+08
3.700000000000000000e+01	-4.662227736203999484e+02	1.794858479433325271e-01	-4.769891628413999456e+02	5.328562046206279934e-01	1.550649507025000000e+11	3.311151528397917747e+08
3.800000000000000000e+01	-4.662145780090999097e+02	1.790717621076466370e-01	-4.769719529908999789e+02	5.324462443145137058e-01	1.550368937507999878e+11	3.319439296520210505e+08
3.900000000000000000e+01	-4.662076695238000070e+02	1.789492323366322912e-01	-4.769600344038000230e+02	5.323647645055696875e-01	1.550079780396000061e+11	3.274560874287104607e+08
4.000000000000000000e+01	-4.661980703221000226e+02	1.778435004980074841e-01	-4.769454041984000696e+02	5.316842972369428821e-01	1.549802417018999939e+11	3.221787135838068128e+08
4.100000000000000000e+01	-4.661907698520000167e+02	1.771147325944193440e-01	-4.769321575621000306e+02	5.310588596196094135e-01	1.549555455253999939e+11	3.156724216226781607e+08
4.200000000000000000e+01	-4.661861520892999806e+02	1.768370967748548461e-01	-4.769218612061000613e+02	5.309477212156981096e-01	1.549839584490000000e+11	3.151367696861171126e+08
4.300000000000000000e+01	-4.661793389887000671e+02	1.765401222521141567e-01	-4.769076259706999963e+02	5.303634431562465057e-01	1.549543486052999878e+11	3.146991207712891102e+08
4.400000000000000000e+01	-4.661653904217999980e+02	1.770105538865252848e-01	-4.768669638643999633e+02	5.320272591762565950e-01	1.553619827523999939e+11	5.204928880481883287e+08
4.500000000000000000e+01	-4.661610770890000026e+02	1.770245404919949250e-01	-4.768588792996000052e+02	5.324026991296531008e-01	1.548902477610000000e+11	3.162118983688057065e+08
4.600000000000000000e+01	-4.661582950111999821e+02	1.770599102111853340e-01	-4.768515512802999865e+02	5.325298487760845578e-01	1.548867348777000122e+11	3.152421883257944584e+08
4.700000000000000000e+01	-4.661537168007999981e+02	1.769460673408987661e-01	-4.768422741360000146e+02	5.325779998890723954e-01	1.548718387978999939e+11	3.150765058196715117e+08
4.800000000000000000e+01	-4.661508058706000384e+02	1.766334901603479057e-01	-4.768375180990000217e+02	5.324626811184616226e-01	1.548605070481000061e+11	3.134626198068369627e+08
4.900000000000000000e+01	-4.661471685763999631e+02	1.763972898657603372e-01	-4.768301808543999982e+02	5.325870925299658332e-01	1.548527665247000122e+11	3.118160776520209312e+08
5.000000000000000000e+01	-4.661429154496000820e+02	1.762564239769443541e-01	-4.768218349864999936e+02	5.328596261146867352e-01	1.548428749600000000e+11	3.116445546606264114e+08


==> figs/KDD_k-means_estimated5_5_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-5.195167054139999436e+02	-5.529755542460000015e+02	1.994516811290000000e+11
1.000000000000000000e+00	-5.140406051630000093e+02	-5.458405811589999530e+02	5.838471537460000000e+11
2.000000000000000000e+00	-5.022557299119999925e+02	-5.333388166849999834e+02	4.618746421090000000e+11
3.000000000000000000e+00	-4.926922801389999904e+02	-5.214812370629999805e+02	2.529411539350000000e+11
4.000000000000000000e+00	-4.852003495210000210e+02	-5.115052298009999845e+02	2.651133864960000000e+11
5.000000000000000000e+00	-4.801549349119999874e+02	-5.043232460890000084e+02	2.066497587410000000e+11
6.000000000000000000e+00	-4.750467653050000081e+02	-4.958991855049999913e+02	2.008773419390000000e+11
7.000000000000000000e+00	-4.716905450269999847e+02	-4.896392153649999841e+02	1.826708509890000000e+11
8.000000000000000000e+00	-4.698298680220000278e+02	-4.857254820549999863e+02	2.074477121790000000e+11
9.000000000000000000e+00	-4.687628108310000243e+02	-4.832413990890000264e+02	1.622708979090000000e+11
1.000000000000000000e+01	-4.681825794139999743e+02	-4.820058854299999780e+02	1.605991730430000000e+11
1.100000000000000000e+01	-4.675040385519999973e+02	-4.802985756940000215e+02	1.600356638740000000e+11
1.200000000000000000e+01	-4.667712702229999877e+02	-4.782236801930000070e+02	1.598214530530000000e+11
1.300000000000000000e+01	-4.663690358929999888e+02	-4.770681281440000134e+02	1.578212937980000000e+11
1.400000000000000000e+01	-4.660127409909999869e+02	-4.761891154169999822e+02	1.569991896130000000e+11
1.500000000000000000e+01	-4.658821917210000265e+02	-4.758314139440000190e+02	1.561302986880000000e+11
1.600000000000000000e+01	-4.657839041930000121e+02	-4.755773204619999888e+02	1.553392827320000000e+11
1.700000000000000000e+01	-4.657130355379999855e+02	-4.754117689039999846e+02	1.550839779900000000e+11
1.800000000000000000e+01	-4.656356740190000210e+02	-4.752473308790000033e+02	1.547474624410000000e+11
1.900000000000000000e+01	-4.655484496029999946e+02	-4.749960732929999949e+02	1.547633100800000000e+11
2.000000000000000000e+01	-4.653605387449999853e+02	-4.743877419190000069e+02	1.548675274540000000e+11
2.100000000000000000e+01	-4.653186581310000065e+02	-4.741065884370000276e+02	1.571391916000000000e+11
2.200000000000000000e+01	-4.652428273500000273e+02	-4.739633501829999886e+02	1.543795929130000000e+11
2.300000000000000000e+01	-4.652342773510000029e+02	-4.739278290089999928e+02	1.542266867170000000e+11
2.400000000000000000e+01	-4.652294386830000121e+02	-4.739078216909999810e+02	1.540882631350000000e+11
2.500000000000000000e+01	-4.652160215729999777e+02	-4.738788332670000045e+02	1.540815107740000000e+11
2.600000000000000000e+01	-4.652005855969999857e+02	-4.738474693219999949e+02	1.540049190320000000e+11
2.700000000000000000e+01	-4.651900010329999873e+02	-4.738265527670000097e+02	1.539586892510000000e+11
2.800000000000000000e+01	-4.651802010260000202e+02	-4.737973584659999915e+02	1.539765507560000000e+11
2.900000000000000000e+01	-4.651744975479999766e+02	-4.737865297409999812e+02	1.539174607690000000e+11
3.000000000000000000e+01	-4.651690119080000159e+02	-4.737760882040000183e+02	1.538987197630000000e+11
3.100000000000000000e+01	-4.651644961729999750e+02	-4.737666541930000221e+02	1.538844131610000000e+11
3.200000000000000000e+01	-4.651571915640000157e+02	-4.737474241150000012e+02	1.538620226760000000e+11
3.300000000000000000e+01	-4.651509000369999853e+02	-4.737329910290000043e+02	1.538420537970000000e+11
3.400000000000000000e+01	-4.651450253610000232e+02	-4.737192989299999795e+02	1.538257240370000000e+11
3.500000000000000000e+01	-4.651406074320000243e+02	-4.737129348349999987e+02	1.538071084230000000e+11
3.600000000000000000e+01	-4.651366239299999847e+02	-4.737091437340000084e+02	1.537903113260000000e+11
3.700000000000000000e+01	-4.651300276200000212e+02	-4.736997159680000209e+02	1.537689516680000000e+11
3.800000000000000000e+01	-4.651265353439999899e+02	-4.736963611859999901e+02	1.537515618750000000e+11
3.900000000000000000e+01	-4.651227589000000080e+02	-4.736930102709999915e+02	1.537358429060000000e+11
4.000000000000000000e+01	-4.651195737969999868e+02	-4.736898589529999981e+02	1.537209069670000000e+11
4.100000000000000000e+01	-4.651163679250000200e+02	-4.736864684860000239e+02	1.537079088090000000e+11
4.200000000000000000e+01	-4.651131395400000201e+02	-4.736835840310000094e+02	1.536958173170000000e+11
4.300000000000000000e+01	-4.651101080720000027e+02	-4.736807882919999884e+02	1.536808618570000000e+11
4.400000000000000000e+01	-4.651073585149999872e+02	-4.736783956730000114e+02	1.536673972220000000e+11
4.500000000000000000e+01	-4.651042993930000193e+02	-4.736759179960000097e+02	1.536552020300000000e+11
4.600000000000000000e+01	-4.651022874180000031e+02	-4.736735404030000041e+02	1.536473639780000000e+11
4.700000000000000000e+01	-4.651000618520000103e+02	-4.736713002679999818e+02	1.536357749990000000e+11
4.800000000000000000e+01	-4.650981821469999886e+02	-4.736694989000000078e+02	1.536275310580000000e+11
4.900000000000000000e+01	-4.650956061809999937e+02	-4.736670916599999828e+02	1.536174198680000000e+11
5.000000000000000000e+01	-4.650927347499999769e+02	-4.736647388169999999e+02	1.536041280400000000e+11


==> figs/KDD_k-means_estimated_2.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-5.519895269574001304e+02	9.077064530463309078e-01	-5.892375706833001914e+02	9.744797146727330883e-01	1.974988131573999939e+11	5.183535155224161148e+08
1.000000000000000000e+00	-5.408951670700000705e+02	1.134268171776340983e+00	-5.628406047600000193e+02	4.760613015348077320e-02	1.661235869238000000e+12	1.633175554836199760e+10
2.000000000000000000e+00	-5.248630190454999820e+02	7.867333518075010357e-01	-5.556334324373999607e+02	1.621784498785920903e-01	1.037011154021300000e+13	2.353421364682549805e+12
3.000000000000000000e+00	-5.163830011866000405e+02	3.422444615776947807e-01	-5.480687281194999514e+02	2.779165409575730661e-01	7.542317893891999512e+11	6.436789310353372955e+10
4.000000000000000000e+00	-5.134720435744999349e+02	3.345065053566049218e-01	-5.446152141604000008e+02	2.724902562550619578e-01	4.080126907625000000e+11	1.559507846782005882e+10
5.000000000000000000e+00	-5.118454579600999637e+02	3.139934022033504246e-01	-5.427729483622999851e+02	3.323479878504931873e-01	3.802304220090000000e+11	2.656859639873320007e+10
6.000000000000000000e+00	-5.108477037298000027e+02	3.057872244852412047e-01	-5.414917680690000452e+02	3.432666499855754894e-01	3.382677452309000244e+11	1.386314100707721138e+10
7.000000000000000000e+00	-5.100894492699000011e+02	2.788375500348635461e-01	-5.405345031742000401e+02	3.223108440061803748e-01	3.321058433722999878e+11	8.529608113002449989e+09
8.000000000000000000e+00	-5.095780047774999844e+02	3.333360501373243689e-01	-5.398022505477999857e+02	3.794135142004014249e-01	3.261736842425999756e+11	1.018411882841375542e+10
9.000000000000000000e+00	-5.090571591822000528e+02	3.405524783692128188e-01	-5.392403356133000898e+02	4.380230022367427312e-01	3.261519499832000122e+11	1.422618597789054108e+10
1.000000000000000000e+01	-5.087406495946999598e+02	3.756786497439351113e-01	-5.388394124102999285e+02	5.071893492116260616e-01	2.951799542685999756e+11	5.294452952359301567e+09
1.100000000000000000e+01	-5.084288844847999940e+02	3.754994244434000095e-01	-5.384258250400999941e+02	5.207162347473273112e-01	2.922338093602999878e+11	5.349049189866221428e+09
1.200000000000000000e+01	-5.079876220891999878e+02	3.718397047909020592e-01	-5.379327386184999114e+02	5.264151226662187044e-01	2.959182396434000244e+11	6.387961913743155479e+09
1.300000000000000000e+01	-5.074120026718999839e+02	3.868473625756418399e-01	-5.372165653726999608e+02	5.419735337419411270e-01	3.401520066144000244e+11	1.273409768243606949e+10
1.400000000000000000e+01	-5.070392045598999857e+02	3.890961235533160201e-01	-5.367480790775000514e+02	5.356052292418811422e-01	3.186823070895000000e+11	1.911888302493946457e+10
1.500000000000000000e+01	-5.067886441589000128e+02	3.570399817054880631e-01	-5.364142053280000937e+02	4.847571934179797926e-01	2.881505046015000000e+11	4.730200305640606880e+09
1.600000000000000000e+01	-5.064900380505000612e+02	3.505454388430005452e-01	-5.359867204657999764e+02	4.401354838163781813e-01	2.890427886585000000e+11	4.344568049958917618e+09
1.700000000000000000e+01	-5.062981954852999706e+02	3.525339342159533595e-01	-5.357118863011999110e+02	4.421130393583240226e-01	2.851253521042000122e+11	7.222554916678247452e+09
1.800000000000000000e+01	-5.062284400185999402e+02	3.559434845437252637e-01	-5.355813792313999784e+02	4.566985650430421817e-01	2.798005187082999878e+11	4.443749206786396027e+09
1.900000000000000000e+01	-5.061286315256000421e+02	3.516926655940658675e-01	-5.354433451771999444e+02	4.685634316891653661e-01	2.904688634470000000e+11	9.992286887746067047e+09
2.000000000000000000e+01	-5.060859463590999212e+02	3.393450199339625439e-01	-5.353085408920999271e+02	4.531356834009504508e-01	2.840188004779000244e+11	5.280193731412753105e+09
2.100000000000000000e+01	-5.059613129454999694e+02	3.288068142734675292e-01	-5.351628687012000682e+02	4.306161422285174067e-01	2.825477441240000000e+11	6.702013903562337875e+09
2.200000000000000000e+01	-5.058753544733000354e+02	3.331038436261082314e-01	-5.350669845144000192e+02	4.194299472616380697e-01	2.800246349332999878e+11	4.278130513013696671e+09
2.300000000000000000e+01	-5.058705501627000558e+02	3.174571501431116549e-01	-5.349736976827000490e+02	4.225477522784484297e-01	2.842771106882999878e+11	7.816671889814971924e+09
2.400000000000000000e+01	-5.058627923986999804e+02	3.261216745978273712e-01	-5.349066927837000094e+02	4.326573785377030301e-01	2.815709670065000000e+11	4.271391298768845558e+09
2.500000000000000000e+01	-5.058354797629000359e+02	3.497291083803808487e-01	-5.348486391434000780e+02	4.390148072142278646e-01	2.800613033009000244e+11	4.269560189830782890e+09
2.600000000000000000e+01	-5.058332967026000233e+02	3.547595744083591462e-01	-5.348106780204000188e+02	4.343693576125203237e-01	2.815263807827000122e+11	3.577473227085842609e+09
2.700000000000000000e+01	-5.058140357323999297e+02	3.604294330559144610e-01	-5.347879995860000690e+02	4.307276207504823762e-01	2.808206474575999756e+11	7.980568799028018951e+09
2.800000000000000000e+01	-5.057795875958998977e+02	3.637034831117200162e-01	-5.347743150116999686e+02	4.298976204733092055e-01	2.760722467315999756e+11	4.584409162305909157e+09
2.900000000000000000e+01	-5.057198981625999181e+02	3.659348583483614248e-01	-5.347482423820999884e+02	4.298766403128581048e-01	2.784563429522000122e+11	5.498834532334114075e+09
3.000000000000000000e+01	-5.056955740752999304e+02	3.683659270449898271e-01	-5.346760310183999536e+02	4.357011899864925430e-01	2.868321386089000244e+11	1.041306190402164459e+10
3.100000000000000000e+01	-5.056500863940999579e+02	3.523261044141838827e-01	-5.346183855609000375e+02	4.509592069329511621e-01	2.831352928080999756e+11	6.925806670568653107e+09
3.200000000000000000e+01	-5.056128200828000558e+02	3.645822870889609546e-01	-5.345465997050999931e+02	4.655526365559360391e-01	2.847592995947999878e+11	6.111892672735728264e+09
3.300000000000000000e+01	-5.055963392439999780e+02	3.763543190180324016e-01	-5.344533548865998682e+02	4.663561002584787341e-01	2.964161661975000000e+11	1.137473781904778671e+10
3.400000000000000000e+01	-5.055578100356999016e+02	3.775183804723346581e-01	-5.344186060588999680e+02	4.729168003508925078e-01	2.816652441295999756e+11	5.996947315869077682e+09
3.500000000000000000e+01	-5.055492965919000312e+02	3.724738553709092681e-01	-5.344027641216999882e+02	4.755684821347527791e-01	2.767470375004000244e+11	4.213270049075088501e+09
3.600000000000000000e+01	-5.055260654330999159e+02	3.773238087649249395e-01	-5.343939313268999740e+02	4.764945894861986053e-01	2.760062266315999756e+11	4.525756289218229294e+09
3.700000000000000000e+01	-5.055228664903000322e+02	3.772007825447589724e-01	-5.343905134267999983e+02	4.767509226337585670e-01	2.755382961892999878e+11	4.734911183983362198e+09
3.800000000000000000e+01	-5.055225719194999101e+02	3.773058806990832736e-01	-5.343894970052999724e+02	4.764602215031796817e-01	2.755362884207999878e+11	4.722323687279490471e+09
3.900000000000000000e+01	-5.055290232812999420e+02	3.787468287554430213e-01	-5.343874848401999316e+02	4.758492944396415236e-01	2.758370316102999878e+11	4.593870062593325615e+09
4.000000000000000000e+01	-5.055448356915999284e+02	3.824020513989470627e-01	-5.343830715814999621e+02	4.743330085467773460e-01	2.770563384142999878e+11	4.287453430906065941e+09
4.100000000000000000e+01	-5.055481847466999170e+02	3.832193173491748039e-01	-5.343796400454999684e+02	4.735946862389144862e-01	2.767183322984000244e+11	4.450403649177095413e+09
4.200000000000000000e+01	-5.055513320036999971e+02	3.837022438682240466e-01	-5.343770184777998793e+02	4.732273411100683114e-01	2.771103644170999756e+11	4.403772021330333710e+09
4.300000000000000000e+01	-5.055769338443000152e+02	3.856469832372674267e-01	-5.343728087898999775e+02	4.737222273288979046e-01	2.781638877135000000e+11	5.137166272604804993e+09
4.400000000000000000e+01	-5.055926698641999906e+02	3.875782665957133166e-01	-5.343702963057999114e+02	4.740221548094837312e-01	2.784931505332000122e+11	5.334090361922356606e+09
4.500000000000000000e+01	-5.056018061875000171e+02	3.889596331486659397e-01	-5.343687749846000088e+02	4.742096465095885227e-01	2.784969118759000244e+11	5.336257306572669983e+09
4.600000000000000000e+01	-5.056017864601000156e+02	3.889555791902466475e-01	-5.343687385601999722e+02	4.742126530688970387e-01	2.781418862547000122e+11	5.124281104019598961e+09
4.700000000000000000e+01	-5.056017821834999495e+02	3.889569103800791794e-01	-5.343687090432999867e+02	4.742162119867397441e-01	2.781421998620000000e+11	5.124422342267144203e+09
4.800000000000000000e+01	-5.056017628640999533e+02	3.889495149132977114e-01	-5.343686939370999198e+02	4.742178946431424014e-01	2.781412796024000244e+11	5.123994904706431389e+09
4.900000000000000000e+01	-5.056017478423000284e+02	3.889450509853913940e-01	-5.343686893654999039e+02	4.742182752440377014e-01	2.781406978535999756e+11	5.123710602306490898e+09
5.000000000000000000e+01	-5.056017283460999465e+02	3.889381608833664128e-01	-5.343686875731999635e+02	4.742179978950205044e-01	2.781400629862999878e+11	5.123427420917426109e+09


==> figs/KDD_k-means_estimated_20.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-4.987668072157999859e+02	4.856285575422191192e-01	-5.277008647256000131e+02	6.212847537654395680e-01	1.971764158332999878e+11	8.212374721223559380e+08
1.000000000000000000e+00	-4.914621553895999568e+02	5.688230686658126700e-01	-5.194835453443999995e+02	6.541901275520972669e-01	2.966829613560999756e+11	8.380669239172818184e+09
2.000000000000000000e+00	-4.754493459175999988e+02	4.354985880806630516e-01	-4.974552607201000569e+02	6.883242395712182438e-01	2.279694722956000061e+11	6.936870664894504547e+09
3.000000000000000000e+00	-4.652266085255999997e+02	2.904037894663981656e-01	-4.769159212152999316e+02	7.594230862342237209e-01	1.655656292932000122e+11	1.846843993990761518e+09
4.000000000000000000e+00	-4.627733079653000345e+02	2.944291214970784498e-01	-4.685494851464000021e+02	1.127976433650849541e+00	1.499378032917000122e+11	1.358386567653583765e+09
5.000000000000000000e+00	-4.617566959229999384e+02	1.623897037749582051e-01	-4.645600460220999821e+02	6.793364674607970111e-01	1.450091144552999878e+11	5.356979405583085418e+08
6.000000000000000000e+00	-4.613203431414000306e+02	1.138537584718398582e-01	-4.626144175058999508e+02	2.960597830709548184e-01	1.431922921587000122e+11	5.136387057729368210e+08
7.000000000000000000e+00	-4.611043721556999913e+02	8.459267792067537428e-02	-4.619496718592998832e+02	2.082952737447684166e-01	1.421131543056000061e+11	3.676636020346918106e+08
8.000000000000000000e+00	-4.609161057110000002e+02	6.122043046861941340e-02	-4.614230472447999318e+02	1.247884730586448915e-01	1.413309821750000000e+11	2.908208566349669695e+08
9.000000000000000000e+00	-4.607547779601001139e+02	3.684122984728487732e-02	-4.611268151670998918e+02	3.454051676804206078e-02	1.406194694387000122e+11	1.491559660119848251e+08
1.000000000000000000e+01	-4.606731853217999628e+02	3.197479195612665942e-02	-4.609766121258999192e+02	2.985537318004507015e-02	1.402108409045000000e+11	1.277801810461188406e+08
1.100000000000000000e+01	-4.606063817563999692e+02	2.652988586076402561e-02	-4.608974103062999461e+02	2.762606735000874142e-02	1.399322779825000000e+11	1.067736558385262042e+08
1.200000000000000000e+01	-4.605610717431999319e+02	2.535260219471567947e-02	-4.608380659123000669e+02	2.536442156996020214e-02	1.397358963475000000e+11	9.755928092614729702e+07
1.300000000000000000e+01	-4.605259233099001221e+02	2.515352511956389300e-02	-4.607930212661000269e+02	2.529133200245196889e-02	1.395872794417999878e+11	9.515780565039895475e+07
1.400000000000000000e+01	-4.604952030037999862e+02	2.492356741534514086e-02	-4.607543704804000413e+02	2.555326362856174746e-02	1.394639974515000000e+11	9.336961842820072174e+07
1.500000000000000000e+01	-4.604685891318000586e+02	2.496717671978352857e-02	-4.607187716987999693e+02	2.690200959045348575e-02	1.393563407295000000e+11	9.353373560050812364e+07
1.600000000000000000e+01	-4.604440036664000218e+02	2.515518978607380815e-02	-4.606888134228000240e+02	2.789664788078769983e-02	1.392564642908999939e+11	9.392945915629138052e+07
1.700000000000000000e+01	-4.604227066351999156e+02	2.497664265691686147e-02	-4.606641235318999748e+02	2.787391782804782975e-02	1.391643115703999939e+11	9.589969200663028657e+07
1.800000000000000000e+01	-4.604046503826999697e+02	2.465059450718300529e-02	-4.606432349662999286e+02	2.747718658254018342e-02	1.390911800031000061e+11	9.475420384280659258e+07
1.900000000000000000e+01	-4.603881023856000070e+02	2.418003288578063695e-02	-4.606234175937999566e+02	2.709366947883637411e-02	1.390257071521000061e+11	9.325322333239956200e+07
2.000000000000000000e+01	-4.603734500050999259e+02	2.391637649107824365e-02	-4.606063995723999938e+02	2.667413957986611989e-02	1.389671824102999878e+11	9.183413521958062053e+07
2.100000000000000000e+01	-4.603598351294999702e+02	2.367081463765133287e-02	-4.605904095494999524e+02	2.617848608034583843e-02	1.389133774392999878e+11	9.098731792795160413e+07
2.200000000000000000e+01	-4.603475470667999616e+02	2.355730702858755896e-02	-4.605759222565000641e+02	2.571001210997323622e-02	1.388636814058999939e+11	9.003822809656897187e+07
2.300000000000000000e+01	-4.603365186709999648e+02	2.352740333388080030e-02	-4.605629252548000068e+02	2.547545050559659949e-02	1.388204386775000000e+11	8.983174772703453898e+07
2.400000000000000000e+01	-4.603258651308000253e+02	2.341302007692614567e-02	-4.605503049428999702e+02	2.513783076071058470e-02	1.387788267652000122e+11	8.969210620543827116e+07
2.500000000000000000e+01	-4.603159328687000311e+02	2.327675074050844159e-02	-4.605382633597999416e+02	2.471296304893182832e-02	1.387397336071000061e+11	8.955803877222369611e+07
2.600000000000000000e+01	-4.603068286740000303e+02	2.322463859993624188e-02	-4.605264960071999667e+02	2.418581046781535793e-02	1.387035384997999878e+11	8.924230286241653562e+07
2.700000000000000000e+01	-4.602987875966000502e+02	2.326783278724136803e-02	-4.605161246528999754e+02	2.399373492569535637e-02	1.386697295785000000e+11	8.868536787706105411e+07
2.800000000000000000e+01	-4.602904742531000011e+02	2.310787948668012806e-02	-4.605065040194000403e+02	2.370303201624294337e-02	1.386380894667999878e+11	8.794030644368460774e+07
2.900000000000000000e+01	-4.602826709378000487e+02	2.302810780367046950e-02	-4.604973062862000006e+02	2.329581418723946501e-02	1.386077558912999878e+11	8.758555414189001918e+07
3.000000000000000000e+01	-4.602752548042000740e+02	2.295897425857163984e-02	-4.604883622249999462e+02	2.292632008055218301e-02	1.385794217441000061e+11	8.736762430936372280e+07
3.100000000000000000e+01	-4.602680629683999314e+02	2.292998324664891757e-02	-4.604797166477999895e+02	2.277847444732154780e-02	1.385510197686000061e+11	8.702235731268343329e+07
3.200000000000000000e+01	-4.602614327311999887e+02	2.290696520588442198e-02	-4.604709091552999780e+02	2.230521336437185989e-02	1.385260632006000061e+11	8.706079291919623315e+07
3.300000000000000000e+01	-4.602556014310999899e+02	2.293353304163266160e-02	-4.604629536992000567e+02	2.197638621954935145e-02	1.385019837880000000e+11	8.683155634022958577e+07
3.400000000000000000e+01	-4.602501352843999598e+02	2.298700460970439646e-02	-4.604557583967999790e+02	2.187265770881362259e-02	1.384794362252999878e+11	8.686187853093837202e+07
3.500000000000000000e+01	-4.602450100828999098e+02	2.302832827756242512e-02	-4.604492411966999725e+02	2.192536534883133756e-02	1.384585983546000061e+11	8.680844404666140676e+07
3.600000000000000000e+01	-4.602402028888000132e+02	2.302868123318936588e-02	-4.604436626939000234e+02	2.208641203027519526e-02	1.384392300975000000e+11	8.673767100117114186e+07
3.700000000000000000e+01	-4.602355921996000916e+02	2.309464232245906148e-02	-4.604374583123000093e+02	2.251329489861179922e-02	1.384210633112000122e+11	8.691573711208784580e+07
3.800000000000000000e+01	-4.602313093680999145e+02	2.309284709915172124e-02	-4.604325763527000390e+02	2.264221543560246408e-02	1.384042848203999939e+11	8.697659930394513905e+07
3.900000000000000000e+01	-4.602274534714999277e+02	2.310424628846330722e-02	-4.604282743192999874e+02	2.274132845890187299e-02	1.383888129271000061e+11	8.705330140171036124e+07
4.000000000000000000e+01	-4.602239498729999241e+02	2.309974840400265059e-02	-4.604244275163000566e+02	2.282747661845655612e-02	1.383748765256000061e+11	8.700693247042624652e+07
4.100000000000000000e+01	-4.602206189997000365e+02	2.313351967743730239e-02	-4.604205801732999817e+02	2.288588491428698163e-02	1.383619336173999939e+11	8.707780761327780783e+07
4.200000000000000000e+01	-4.602174814750999872e+02	2.314787210015889496e-02	-4.604170210496000664e+02	2.307161793858535093e-02	1.383493672252999878e+11	8.710765076697875559e+07
4.300000000000000000e+01	-4.602145760350999808e+02	2.313461449527918351e-02	-4.604136789400999987e+02	2.322788496810649153e-02	1.383379075752999878e+11	8.706923308047647774e+07
4.400000000000000000e+01	-4.602118344775999503e+02	2.309795489751492042e-02	-4.604106906418999756e+02	2.331801884887534093e-02	1.383270631757000122e+11	8.693353178242020309e+07
4.500000000000000000e+01	-4.602089367678998997e+02	2.308384412183117282e-02	-4.604073921256000403e+02	2.337234200407284357e-02	1.383160297387999878e+11	8.689137052650777996e+07
4.600000000000000000e+01	-4.602061552307999364e+02	2.305298674108280724e-02	-4.604044911642999978e+02	2.346034686457265303e-02	1.383050508355000000e+11	8.677375258958481252e+07
4.700000000000000000e+01	-4.602034772974999441e+02	2.302905319248002916e-02	-4.604014985263000312e+02	2.353424721954460244e-02	1.382946358120000000e+11	8.669230369489133358e+07
4.800000000000000000e+01	-4.602009595221999803e+02	2.301506868425908653e-02	-4.603987208155000985e+02	2.359479929733883027e-02	1.382847119662999878e+11	8.660383513733901083e+07
4.900000000000000000e+01	-4.601984455441999557e+02	2.299570859011358659e-02	-4.603960660147000681e+02	2.367528778447576879e-02	1.382750559895000000e+11	8.652405716217437387e+07
5.000000000000000000e+01	-4.601959352685000226e+02	2.303192668455504924e-02	-4.603931516952999914e+02	2.392231161735601519e-02	1.382652735010000000e+11	8.661006712245415151e+07


==> figs/KDD_k-means_estimated_20_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-5.015728354600000216e+02	-5.310317020669999692e+02	2.034558313100000000e+11
1.000000000000000000e+00	-4.909697386729999948e+02	-5.190322251269999470e+02	3.123321602920000000e+11
2.000000000000000000e+00	-4.748205967459999783e+02	-4.964060534170000096e+02	2.585184806770000000e+11
3.000000000000000000e+00	-4.658312299770000209e+02	-4.789700240810000196e+02	1.631417953540000000e+11
4.000000000000000000e+00	-4.625402270690000250e+02	-4.701590534530000127e+02	1.459922611290000000e+11
5.000000000000000000e+00	-4.616925263559999735e+02	-4.674997394069999928e+02	1.443432180660000000e+11
6.000000000000000000e+00	-4.610894231859999763e+02	-4.643436281209999947e+02	1.426281389360000000e+11
7.000000000000000000e+00	-4.608689116859999899e+02	-4.625312095759999806e+02	1.409656320720000000e+11
8.000000000000000000e+00	-4.606946119149999959e+02	-4.610939141079999786e+02	1.403804970740000000e+11
9.000000000000000000e+00	-4.606047403349999740e+02	-4.609146475719999785e+02	1.399525740800000000e+11
1.000000000000000000e+01	-4.605476268229999732e+02	-4.608420610910000050e+02	1.396998507340000000e+11
1.100000000000000000e+01	-4.604986891679999985e+02	-4.607871681940000030e+02	1.395044361750000000e+11
1.200000000000000000e+01	-4.604587918319999744e+02	-4.607415716529999941e+02	1.393365609550000000e+11
1.300000000000000000e+01	-4.604246355770000037e+02	-4.607003368079999746e+02	1.391954860130000000e+11
1.400000000000000000e+01	-4.603946350200000097e+02	-4.606674012959999800e+02	1.390764461140000000e+11
1.500000000000000000e+01	-4.603648845459999848e+02	-4.606312304269999913e+02	1.389493184000000000e+11
1.600000000000000000e+01	-4.603433195279999950e+02	-4.606058468279999829e+02	1.388629823140000000e+11
1.700000000000000000e+01	-4.603260508139999843e+02	-4.605864311980000139e+02	1.387903932200000000e+11
1.800000000000000000e+01	-4.603114765849999799e+02	-4.605696399519999886e+02	1.387309435890000000e+11
1.900000000000000000e+01	-4.602980060240000171e+02	-4.605528229259999762e+02	1.386784280860000000e+11
2.000000000000000000e+01	-4.602859546000000250e+02	-4.605392827160000024e+02	1.386303465160000000e+11
2.100000000000000000e+01	-4.602749608589999752e+02	-4.605269712959999993e+02	1.385869581350000000e+11
2.200000000000000000e+01	-4.602638893860000167e+02	-4.605152627360000110e+02	1.385450123260000000e+11
2.300000000000000000e+01	-4.602530769790000136e+02	-4.605028774080000176e+02	1.385026595310000000e+11
2.400000000000000000e+01	-4.602433587159999888e+02	-4.604923873540000159e+02	1.384619280000000000e+11
2.500000000000000000e+01	-4.602345581760000073e+02	-4.604828610980000008e+02	1.384266525820000000e+11
2.600000000000000000e+01	-4.602263702409999837e+02	-4.604735291800000141e+02	1.383938422880000000e+11
2.700000000000000000e+01	-4.602192741090000254e+02	-4.604656386839999982e+02	1.383645467650000000e+11
2.800000000000000000e+01	-4.602121638230000258e+02	-4.604579070199999933e+02	1.383378645600000000e+11
2.900000000000000000e+01	-4.602057082730000275e+02	-4.604511443019999888e+02	1.383135288220000000e+11
3.000000000000000000e+01	-4.601986651259999803e+02	-4.604439160410000227e+02	1.382872374310000000e+11
3.100000000000000000e+01	-4.601907586030000061e+02	-4.604358990119999930e+02	1.382580043990000000e+11
3.200000000000000000e+01	-4.601830566790000034e+02	-4.604286408009999718e+02	1.382286275150000000e+11
3.300000000000000000e+01	-4.601749756749999847e+02	-4.604205520369999931e+02	1.381979127720000000e+11
3.400000000000000000e+01	-4.601669203499999981e+02	-4.604124248140000191e+02	1.381652414660000000e+11
3.500000000000000000e+01	-4.601595194110000193e+02	-4.604042128030000072e+02	1.381369754100000000e+11
3.600000000000000000e+01	-4.601530574939999951e+02	-4.603972927720000143e+02	1.381105198820000000e+11
3.700000000000000000e+01	-4.601469065699999987e+02	-4.603905172060000268e+02	1.380871741370000000e+11
3.800000000000000000e+01	-4.601412275420000242e+02	-4.603841234839999856e+02	1.380643071610000000e+11
3.900000000000000000e+01	-4.601357757740000238e+02	-4.603784224899999913e+02	1.380426090160000000e+11
4.000000000000000000e+01	-4.601312278940000056e+02	-4.603737913310000067e+02	1.380242285670000000e+11
4.100000000000000000e+01	-4.601265082659999734e+02	-4.603682110319999765e+02	1.380065618550000000e+11
4.200000000000000000e+01	-4.601222798379999972e+02	-4.603633874519999836e+02	1.379895050950000000e+11
4.300000000000000000e+01	-4.601184926660000087e+02	-4.603589097359999869e+02	1.379741345830000000e+11
4.400000000000000000e+01	-4.601151919819999989e+02	-4.603551789580000104e+02	1.379603714010000000e+11
4.500000000000000000e+01	-4.601116672210000047e+02	-4.603515771720000203e+02	1.379470644860000000e+11
4.600000000000000000e+01	-4.601083480080000072e+02	-4.603480085369999983e+02	1.379342851090000000e+11
4.700000000000000000e+01	-4.601051811739999948e+02	-4.603444317999999953e+02	1.379213210340000000e+11
4.800000000000000000e+01	-4.601021100770000203e+02	-4.603410769590000200e+02	1.379090187060000000e+11
4.900000000000000000e+01	-4.600993717360000232e+02	-4.603381620440000006e+02	1.378983531460000000e+11
5.000000000000000000e+01	-4.600965110189999905e+02	-4.603343857410000055e+02	1.378871531470000000e+11


==> figs/KDD_k-means_estimated_2_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-5.557077840609999839e+02	-5.932438099150000426e+02	1.992168710310000000e+11
1.000000000000000000e+00	-5.448974799339999890e+02	-5.629597685459999639e+02	1.727837969290000000e+12
2.000000000000000000e+00	-5.254140879069999528e+02	-5.562131928060000519e+02	7.045126845780000000e+12
3.000000000000000000e+00	-5.157760810370000399e+02	-5.481932811299999457e+02	1.095998010180000000e+12
4.000000000000000000e+00	-5.125703822089999449e+02	-5.438260024899999507e+02	4.330622930050000000e+11
5.000000000000000000e+00	-5.102170901680000270e+02	-5.413123458630000187e+02	6.006506353360000000e+11
6.000000000000000000e+00	-5.096389143349999813e+02	-5.406533650809999472e+02	2.826951817760000000e+11
7.000000000000000000e+00	-5.092711526159999949e+02	-5.400934552960000019e+02	3.272636703450000000e+11
8.000000000000000000e+00	-5.086674838719999912e+02	-5.396150322060000235e+02	3.015385224690000000e+11
9.000000000000000000e+00	-5.086532228720000148e+02	-5.393200318960000459e+02	2.658335159150000000e+11
1.000000000000000000e+01	-5.086721890059999964e+02	-5.391588920530000451e+02	2.840910866530000000e+11
1.100000000000000000e+01	-5.084394812489999822e+02	-5.389451696099999936e+02	2.676053099730000000e+11
1.200000000000000000e+01	-5.079274895809999748e+02	-5.385414462429999958e+02	2.732125002840000000e+11
1.300000000000000000e+01	-5.064715340899999774e+02	-5.370644775920000029e+02	4.306050665140000000e+11
1.400000000000000000e+01	-5.062096803439999917e+02	-5.364467361910000136e+02	2.882410916410000000e+11
1.500000000000000000e+01	-5.057756560870000158e+02	-5.360476242089999914e+02	2.708143872870000000e+11
1.600000000000000000e+01	-5.051035658220000073e+02	-5.352595568169999751e+02	3.030846205660000000e+11
1.700000000000000000e+01	-5.046782088830000248e+02	-5.345801872570000342e+02	2.598930023190000000e+11
1.800000000000000000e+01	-5.044713806030000001e+02	-5.343493569070000149e+02	2.655936815740000000e+11
1.900000000000000000e+01	-5.040683819829999948e+02	-5.339905370530000255e+02	2.702614899110000000e+11
2.000000000000000000e+01	-5.042073852820000184e+02	-5.338497415860000501e+02	2.611995579900000000e+11
2.100000000000000000e+01	-5.041956018550000067e+02	-5.338083265469999787e+02	2.516067288920000000e+11
2.200000000000000000e+01	-5.040899570999999924e+02	-5.337362492790000488e+02	2.561470361220000000e+11
2.300000000000000000e+01	-5.039294333419999816e+02	-5.336574588309999854e+02	2.465381102830000000e+11
2.400000000000000000e+01	-5.039052814930000181e+02	-5.335041282439999577e+02	2.671154097290000000e+11
2.500000000000000000e+01	-5.036687756300000274e+02	-5.333604855500000212e+02	2.515009794040000000e+11
2.600000000000000000e+01	-5.037796795400000178e+02	-5.332765100340000117e+02	2.696123396960000000e+11
2.700000000000000000e+01	-5.037811607900000013e+02	-5.332704580609999994e+02	2.482480973840000000e+11
2.800000000000000000e+01	-5.037854387070000257e+02	-5.332640482309999470e+02	2.484566541010000000e+11
2.900000000000000000e+01	-5.037997212320000244e+02	-5.332542214359999662e+02	2.492556316980000000e+11
3.000000000000000000e+01	-5.038227413149999734e+02	-5.332418834779999770e+02	2.501117262220000000e+11
3.100000000000000000e+01	-5.038429816400000050e+02	-5.332243102720000252e+02	2.519036467410000000e+11
3.200000000000000000e+01	-5.037576880189999997e+02	-5.331947890510000434e+02	2.500758013080000000e+11
3.300000000000000000e+01	-5.036970813170000270e+02	-5.331665222960000392e+02	2.480673906750000000e+11
3.400000000000000000e+01	-5.037071935590000180e+02	-5.330997378770000523e+02	2.510092852260000000e+11
3.500000000000000000e+01	-5.037185907759999850e+02	-5.330132272470000316e+02	2.566548522800000000e+11
3.600000000000000000e+01	-5.035879610399999819e+02	-5.329526661390000299e+02	2.515040427920000000e+11
3.700000000000000000e+01	-5.035838639259999923e+02	-5.329324889649999477e+02	2.492602598480000000e+11
3.800000000000000000e+01	-5.035835569879999980e+02	-5.329320557639999834e+02	2.492069487200000000e+11
3.900000000000000000e+01	-5.035833342970000217e+02	-5.329317503119999628e+02	2.492062036800000000e+11
4.000000000000000000e+01	-5.035832313500000055e+02	-5.329316291650000039e+02	2.492044110870000000e+11
4.100000000000000000e+01	-5.035832326949999924e+02	-5.329315947469999628e+02	2.492048692290000000e+11
4.200000000000000000e+01	-5.035832363470000246e+02	-5.329315862729999935e+02	2.492051889910000000e+11
4.300000000000000000e+01	-5.035832330869999964e+02	-5.329315847990000066e+02	2.492051248300000000e+11
4.400000000000000000e+01	-5.035832330869999964e+02	-5.329315847990000066e+02	2.492051237140000000e+11
4.500000000000000000e+01	-5.035832330869999964e+02	-5.329315847990000066e+02	2.492051237140000000e+11
4.600000000000000000e+01	-5.035832330869999964e+02	-5.329315847990000066e+02	2.492051237140000000e+11
4.700000000000000000e+01	-5.035832330869999964e+02	-5.329315847990000066e+02	2.492051237140000000e+11
4.800000000000000000e+01	-5.035832330869999964e+02	-5.329315847990000066e+02	2.492051237140000000e+11
4.900000000000000000e+01	-5.035832330869999964e+02	-5.329315847990000066e+02	2.492051237140000000e+11
5.000000000000000000e+01	-5.035832330869999964e+02	-5.329315847990000066e+02	2.492051237140000000e+11


==> figs/KDD_k-means_estimated_5.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-5.184173681284999020e+02	2.260049878064338824e-01	-5.519115263379001135e+02	2.623221773733642737e-01	1.959163264943999939e+11	6.092669332419118881e+08
1.000000000000000000e+00	-5.129129636232999019e+02	2.786709797852537918e-01	-5.447548421479999661e+02	1.825642200052625674e-01	5.726019424178000488e+11	4.538229548521056366e+10
2.000000000000000000e+00	-5.040706101080000963e+02	2.773615141780471083e-01	-5.351983774131000473e+02	2.567395711574336770e-01	5.064505099140000000e+11	2.347632058326354599e+10
3.000000000000000000e+00	-4.937440444901999399e+02	4.195089689731810179e-01	-5.227813693601999603e+02	5.402040669600817191e-01	3.533533301754000244e+11	2.283057285299389648e+10
4.000000000000000000e+00	-4.856524265357999752e+02	4.425832086295838352e-01	-5.118682707922999953e+02	6.593004101530238747e-01	2.635460607657000122e+11	1.025786039523841286e+10
5.000000000000000000e+00	-4.798193389309000167e+02	4.271467630788684522e-01	-5.032576655399999481e+02	7.546017392606935159e-01	2.119759561433999939e+11	3.758233077932704926e+09
6.000000000000000000e+00	-4.751244567878000566e+02	4.157891631231200869e-01	-4.956645208311999227e+02	8.377727537419058512e-01	2.017260199642999878e+11	6.922793160763051987e+09
7.000000000000000000e+00	-4.716787258481000435e+02	2.384679960341895000e-01	-4.894126016580000282e+02	5.955327832719445880e-01	2.341394774058999939e+11	4.258113812560298157e+10
8.000000000000000000e+00	-4.698248803999999836e+02	2.350910322660502705e-01	-4.859090245195999955e+02	5.227247842146005574e-01	1.711423453565000000e+11	1.262351313629513502e+09
9.000000000000000000e+00	-4.684467426084999602e+02	2.325357679924945908e-01	-4.831019450908999602e+02	5.358807604015003445e-01	1.627948849481000061e+11	1.301537275871752739e+09
1.000000000000000000e+01	-4.675469078011000192e+02	2.401565914271129865e-01	-4.813453813735001177e+02	6.124865150137088765e-01	1.593755502172999878e+11	1.206069056508946180e+09
1.100000000000000000e+01	-4.668741026042000044e+02	2.832523985236395370e-01	-4.797593660859999432e+02	7.320205354770207284e-01	1.566661840057000122e+11	8.377669065051215887e+08
1.200000000000000000e+01	-4.663730114455000262e+02	2.985549353889548341e-01	-4.785701540000000023e+02	8.111121178064921722e-01	1.547303282202999878e+11	5.399700694940171242e+08
1.300000000000000000e+01	-4.659974631287999500e+02	3.028001772020902371e-01	-4.777251203235999810e+02	8.418437563693347281e-01	1.542449738337000122e+11	6.845440222872745991e+08
1.400000000000000000e+01	-4.656242895841999712e+02	3.146974138146369504e-01	-4.768217293335999898e+02	9.156178782328003862e-01	1.548423485832000122e+11	1.120075260372348309e+09
1.500000000000000000e+01	-4.653315091310999492e+02	3.166212512708327931e-01	-4.759942610174999800e+02	9.353361788417237088e-01	1.567770022092000122e+11	3.469715095167872429e+09
1.600000000000000000e+01	-4.651004478633000190e+02	3.293203347322773977e-01	-4.753633169720999945e+02	1.010220391428645170e+00	1.532274569883999939e+11	1.261056423131353140e+09
1.700000000000000000e+01	-4.649323224240999366e+02	3.285774840511668238e-01	-4.749696980112000233e+02	1.016433837473460500e+00	1.521262405801000061e+11	1.133003251152462721e+09
1.800000000000000000e+01	-4.647384420559999967e+02	3.200584171439072034e-01	-4.746083050168000455e+02	1.011088114654129511e+00	1.501491332695000000e+11	5.717732234016705751e+08
1.900000000000000000e+01	-4.646351607016000571e+02	3.215175194030577277e-01	-4.743318502697999861e+02	1.000849449636049826e+00	1.528556986387999878e+11	3.011660932004060745e+09
2.000000000000000000e+01	-4.645055531111000846e+02	3.103414374010023957e-01	-4.740408684269999640e+02	9.991142682451058521e-01	1.497997179646000061e+11	5.309066520385480523e+08
2.100000000000000000e+01	-4.644104337816999646e+02	3.018822089018616817e-01	-4.738397381304999953e+02	9.862990569935504714e-01	1.493544203645000000e+11	5.250636985159355402e+08
2.200000000000000000e+01	-4.643072136625999633e+02	2.938310779771824977e-01	-4.736145064570999921e+02	9.649770440105532865e-01	1.490830942935000000e+11	4.670074420063465238e+08
2.300000000000000000e+01	-4.641695496249000144e+02	2.854783929436662260e-01	-4.733979074748000357e+02	9.570288637228884232e-01	1.503878888075000000e+11	1.711291318969902515e+09
2.400000000000000000e+01	-4.640554297845000065e+02	2.668762884132465096e-01	-4.732223278232000894e+02	9.402521363984509550e-01	1.481114419836000061e+11	2.885963533803721666e+08
2.500000000000000000e+01	-4.639932244177999792e+02	2.624607732550048311e-01	-4.730903103659999829e+02	9.264287108312656560e-01	1.480412157772000122e+11	3.453911554952568412e+08
2.600000000000000000e+01	-4.639462067006999746e+02	2.607054195327125345e-01	-4.730016808560000072e+02	9.225266142550814230e-01	1.477371722625000000e+11	2.690829681961153746e+08
2.700000000000000000e+01	-4.638929144072999406e+02	2.557847747101505420e-01	-4.729016697800999509e+02	9.118496980280229591e-01	1.475848740676000061e+11	2.613003989715112448e+08
2.800000000000000000e+01	-4.638440777646999891e+02	2.530833987454305656e-01	-4.728191796298999066e+02	9.095010062020622010e-01	1.474344496562000122e+11	2.530885435439816117e+08
2.900000000000000000e+01	-4.637992568433999736e+02	2.517171390888530147e-01	-4.727403416835999224e+02	9.081385126503024319e-01	1.473146893646000061e+11	2.459377111763414145e+08
3.000000000000000000e+01	-4.637609540677999576e+02	2.499243499083371456e-01	-4.726677212839999811e+02	9.062494925497969200e-01	1.471938930302000122e+11	2.384766115704270601e+08
3.100000000000000000e+01	-4.637266159888000630e+02	2.476003080552532098e-01	-4.725994791683000358e+02	9.018506274750326401e-01	1.471254561732999878e+11	2.408088063316683173e+08
3.200000000000000000e+01	-4.636933913624000638e+02	2.439589459519694303e-01	-4.725314384598999595e+02	8.924905791892447926e-01	1.471352619342999878e+11	3.082353633411840200e+08
3.300000000000000000e+01	-4.636595173513999839e+02	2.394301329240957343e-01	-4.724612892813000258e+02	8.808080907445667851e-01	1.469361394002000122e+11	2.377648806268473268e+08
3.400000000000000000e+01	-4.636189965062000624e+02	2.313191723232562447e-01	-4.723701283055999625e+02	8.589346010392345798e-01	1.469356622972999878e+11	2.966095551384646297e+08
3.500000000000000000e+01	-4.635662253469999996e+02	2.182933625785150600e-01	-4.722343609491999814e+02	8.214900214324382111e-01	1.467160230337999878e+11	2.169839976639430821e+08
3.600000000000000000e+01	-4.635442161778999548e+02	2.167526157141291265e-01	-4.721964824619000183e+02	8.182149914159076998e-01	1.466327715133999939e+11	2.131984119447760880e+08
3.700000000000000000e+01	-4.635232294577000403e+02	2.154002323174950273e-01	-4.721596294644999716e+02	8.159484014267617269e-01	1.465669855633999939e+11	2.155936465556627214e+08
3.800000000000000000e+01	-4.635012272598000891e+02	2.139675133562458642e-01	-4.721209622729999182e+02	8.131570075481929782e-01	1.465083431417000122e+11	2.204859518226390183e+08
3.900000000000000000e+01	-4.634797461169999906e+02	2.114079452458006714e-01	-4.720852978381000185e+02	8.092732473590867892e-01	1.464302578382999878e+11	2.178634158168169558e+08
4.000000000000000000e+01	-4.634614239836000706e+02	2.087537342523327066e-01	-4.720580701369000849e+02	8.059152183124665969e-01	1.463622274047999878e+11	2.197280038382454515e+08
4.100000000000000000e+01	-4.634440176005000467e+02	2.061292577958019900e-01	-4.720310756689999607e+02	8.017451476456730619e-01	1.463030368355000000e+11	2.188690590690162778e+08
4.200000000000000000e+01	-4.634309490270000538e+02	2.050912581641335108e-01	-4.720105190360000051e+02	7.998554552948631269e-01	1.462522467142000122e+11	2.166775381479362249e+08
4.300000000000000000e+01	-4.634184009318999529e+02	2.041587126191221624e-01	-4.719905142906999345e+02	7.983437057077001908e-01	1.462152108206000061e+11	2.151556452417060733e+08
4.400000000000000000e+01	-4.634057939094999483e+02	2.031679950535980606e-01	-4.719722391357000788e+02	7.962792126223811051e-01	1.461656672111000061e+11	2.125241182204178274e+08
4.500000000000000000e+01	-4.633914215145999833e+02	2.021964434940160260e-01	-4.719519057989999737e+02	7.954102503814129976e-01	1.461191927407999878e+11	2.098483696741344333e+08
4.600000000000000000e+01	-4.633744968294000728e+02	2.007240306148327935e-01	-4.719298003073998871e+02	7.945968525270279414e-01	1.460551637637999878e+11	2.060501658116677701e+08
4.700000000000000000e+01	-4.633549983828000336e+02	1.984631548806493340e-01	-4.719076271576000181e+02	7.930867976312572232e-01	1.459855061222999878e+11	2.017095227131808698e+08
4.800000000000000000e+01	-4.633370168360000321e+02	1.964254886780080478e-01	-4.718846162162999462e+02	7.907339365966878919e-01	1.459110074567000122e+11	1.975374798889000714e+08
4.900000000000000000e+01	-4.633270676119999507e+02	1.961264255901071785e-01	-4.718710462405000499e+02	7.901815437446725321e-01	1.458677709062000122e+11	1.969110580320373178e+08
5.000000000000000000e+01	-4.633184047988000316e+02	1.967371141042571492e-01	-4.718589995977000626e+02	7.901883392481434676e-01	1.458370367051000061e+11	1.986224140828349292e+08


==> figs/KDD_k-means_estimated_5_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-5.188752532820000170e+02	-5.524236478440000155e+02	1.954482779400000000e+11
1.000000000000000000e+00	-5.124716736689999834e+02	-5.446956529990000035e+02	3.925438343510000000e+11
2.000000000000000000e+00	-5.037146347300000002e+02	-5.350471342350000441e+02	4.471120364480000000e+11
3.000000000000000000e+00	-4.941151754449999771e+02	-5.232623806650000233e+02	3.776884920640000000e+11
4.000000000000000000e+00	-4.870250073180000072e+02	-5.136547835579999628e+02	2.717893847330000000e+11
5.000000000000000000e+00	-4.806782214149999959e+02	-5.045288607730000194e+02	2.183753554690000000e+11
6.000000000000000000e+00	-4.763891666650000047e+02	-4.976387453240000127e+02	1.973695004040000000e+11
7.000000000000000000e+00	-4.718622580859999971e+02	-4.896394610290000173e+02	2.361652478710000000e+11
8.000000000000000000e+00	-4.697170678140000177e+02	-4.853825479100000280e+02	1.691149454090000000e+11
9.000000000000000000e+00	-4.684186191239999744e+02	-4.825353195519999758e+02	1.717847157170000000e+11
1.000000000000000000e+01	-4.675586922740000091e+02	-4.806744803710000156e+02	1.598410160560000000e+11
1.100000000000000000e+01	-4.668525358910000023e+02	-4.788834651110000209e+02	1.597431102870000000e+11
1.200000000000000000e+01	-4.660824768429999949e+02	-4.769575075270000184e+02	1.571331225260000000e+11
1.300000000000000000e+01	-4.655188311559999761e+02	-4.757017354029999865e+02	1.560148420160000000e+11
1.400000000000000000e+01	-4.646106282879999867e+02	-4.737015764600000125e+02	1.594002535900000000e+11
1.500000000000000000e+01	-4.642066885369999909e+02	-4.726992043349999904e+02	1.510462506780000000e+11
1.600000000000000000e+01	-4.639770300459999817e+02	-4.719368449059999762e+02	1.502370715130000000e+11
1.700000000000000000e+01	-4.638244485690000261e+02	-4.716485100730000113e+02	1.492275191090000000e+11
1.800000000000000000e+01	-4.636935457409999799e+02	-4.713844845030000101e+02	1.488053095540000000e+11
1.900000000000000000e+01	-4.635093128460000003e+02	-4.710035290330000066e+02	1.507070847410000000e+11
2.000000000000000000e+01	-4.633594386030000010e+02	-4.703722691930000224e+02	1.503969969110000000e+11
2.100000000000000000e+01	-4.632532767139999805e+02	-4.700673028009999825e+02	1.478070578170000000e+11
2.200000000000000000e+01	-4.631290530790000162e+02	-4.697089625639999895e+02	1.478110158250000000e+11
2.300000000000000000e+01	-4.630501046019999762e+02	-4.695673765860000231e+02	1.473418543430000000e+11
2.400000000000000000e+01	-4.629912007919999724e+02	-4.694393667630000095e+02	1.469857142500000000e+11
2.500000000000000000e+01	-4.629392972669999722e+02	-4.693125927639999873e+02	1.467907131950000000e+11
2.600000000000000000e+01	-4.629036407099999906e+02	-4.692416762660000131e+02	1.466567464260000000e+11
2.700000000000000000e+01	-4.628682049089999850e+02	-4.691795681350000109e+02	1.465269020710000000e+11
2.800000000000000000e+01	-4.628380501070000150e+02	-4.691148804769999856e+02	1.464280352830000000e+11
2.900000000000000000e+01	-4.627909091679999847e+02	-4.690215884950000031e+02	1.462996552290000000e+11
3.000000000000000000e+01	-4.627324350590000108e+02	-4.689134294660000251e+02	1.461018876260000000e+11
3.100000000000000000e+01	-4.626967112460000067e+02	-4.688551252999999974e+02	1.459502563960000000e+11
3.200000000000000000e+01	-4.626706812300000138e+02	-4.688144546999999989e+02	1.458458166650000000e+11
3.300000000000000000e+01	-4.626340801709999937e+02	-4.687498328419999893e+02	1.457264130630000000e+11
3.400000000000000000e+01	-4.626028590569999892e+02	-4.687042862270000114e+02	1.456312902270000000e+11
3.500000000000000000e+01	-4.625767379150000238e+02	-4.686608843559999968e+02	1.455322675690000000e+11
3.600000000000000000e+01	-4.625560138949999782e+02	-4.686284395860000132e+02	1.454456675400000000e+11
3.700000000000000000e+01	-4.625337353979999762e+02	-4.685921447829999806e+02	1.453544440860000000e+11
3.800000000000000000e+01	-4.625045156560000237e+02	-4.685386352709999755e+02	1.452587922340000000e+11
3.900000000000000000e+01	-4.624868076679999831e+02	-4.685097311200000263e+02	1.451905887750000000e+11
4.000000000000000000e+01	-4.624703522259999886e+02	-4.684849511460000144e+02	1.451294054160000000e+11
4.100000000000000000e+01	-4.624558981359999734e+02	-4.684657677039999726e+02	1.450762536780000000e+11
4.200000000000000000e+01	-4.624434216430000220e+02	-4.684496052160000090e+02	1.450225382570000000e+11
4.300000000000000000e+01	-4.624323654990000136e+02	-4.684296225479999976e+02	1.449828626050000000e+11
4.400000000000000000e+01	-4.624217546439999751e+02	-4.684145731059999775e+02	1.449374968750000000e+11
4.500000000000000000e+01	-4.624071380209999802e+02	-4.683821408840000231e+02	1.448984581150000000e+11
4.600000000000000000e+01	-4.623905979059999822e+02	-4.683514607079999905e+02	1.448393938950000000e+11
4.700000000000000000e+01	-4.623749600660000283e+02	-4.683224981650000132e+02	1.447854467420000000e+11
4.800000000000000000e+01	-4.623647880039999905e+02	-4.683009690929999920e+02	1.447544641400000000e+11
4.900000000000000000e+01	-4.623549088589999769e+02	-4.682825134639999760e+02	1.447159621750000000e+11
5.000000000000000000e+01	-4.623457921250000027e+02	-4.682689498130000061e+02	1.446833887670000000e+11


==> figs/KDD_k-means_exhaustive_2.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-5.508602575757000750e+02	1.466938461492123036e+00	-5.879539042927001447e+02	1.580381637024689701e+00	1.983371830878999939e+11	5.240753174643389583e+08
1.000000000000000000e+00	-5.403032898991998536e+02	6.910075272693581017e-01	-5.629321100659001331e+02	6.860966042859976965e-02	1.648564231837000000e+12	2.127479735959803772e+10
2.000000000000000000e+00	-5.260214353494000079e+02	8.042652268229676382e-01	-5.571122024470998895e+02	1.293330483920894225e-01	5.771338486458000000e+12	1.136654650081127686e+12
3.000000000000000000e+00	-5.189631068433999417e+02	2.101104939386959913e-01	-5.520113353135000125e+02	1.843445561873654492e-01	2.142464170109500000e+12	7.809734800601286621e+11
4.000000000000000000e+00	-5.142570469437999918e+02	2.742450563157370347e-01	-5.469821518201999879e+02	2.352693169945690443e-01	9.626266953445999756e+11	1.602179519745100098e+11
5.000000000000000000e+00	-5.089461009472999535e+02	2.623709656444216942e-01	-5.414843584426000689e+02	3.198823493356273140e-01	5.635004450514000244e+11	2.824857294787561035e+10
6.000000000000000000e+00	-5.032179001319000236e+02	3.488621203969947682e-01	-5.348917069719000210e+02	3.881693465939972665e-01	5.249408551380999756e+11	2.614122293367906189e+10
7.000000000000000000e+00	-4.971350488350999512e+02	3.819499954311808554e-01	-5.276372829099999535e+02	4.922847373973416873e-01	3.810967382625999756e+11	3.019625509887262726e+10
8.000000000000000000e+00	-4.915618958279999902e+02	5.261325274802154395e-01	-5.206919329549998565e+02	6.962525755303315966e-01	2.926009375327999878e+11	1.127558621995774078e+10
9.000000000000000000e+00	-4.854322444329000064e+02	3.575074798116458230e-01	-5.126396209339000052e+02	5.201623712003804467e-01	2.734645813131000061e+11	1.407376924175394630e+10
1.000000000000000000e+01	-4.804617100244000767e+02	4.758778513558401535e-01	-5.056718506077999109e+02	6.736404144082784873e-01	2.302678764068999939e+11	1.285493132188030434e+10
1.100000000000000000e+01	-4.763749183945000141e+02	4.427017878451625088e-01	-4.994089072100999829e+02	7.113303492591642740e-01	1.970073397853999939e+11	7.658583422612627983e+09
1.200000000000000000e+01	-4.729507784932000618e+02	4.514933159976756150e-01	-4.938224800631999756e+02	8.143924259956560885e-01	1.732936557148999939e+11	5.036319401109316826e+09
1.300000000000000000e+01	-4.705939200949999872e+02	3.942843895510657615e-01	-4.896904672712000206e+02	7.651162108277494989e-01	1.651767374533999939e+11	4.834582288876967430e+09
1.400000000000000000e+01	-4.690010834828000270e+02	3.574582201683264016e-01	-4.867943564153000011e+02	7.396925812512156195e-01	1.553056075660000000e+11	1.151894169968780279e+09
1.500000000000000000e+01	-4.677220427680999819e+02	2.975239292851612483e-01	-4.841280595029000438e+02	6.832781479205115582e-01	1.523698276501000061e+11	5.676504254152214527e+08
1.600000000000000000e+01	-4.666716569951000793e+02	3.180814142261239041e-01	-4.816660812037000028e+02	7.140963341878587833e-01	1.537581204402999878e+11	1.847688149814786911e+09
1.700000000000000000e+01	-4.657740701756000021e+02	3.075767152968558737e-01	-4.793624943243000303e+02	8.020462354676218819e-01	1.530042666322000122e+11	2.606648391772897243e+09
1.800000000000000000e+01	-4.651694515549000357e+02	2.755448634668754559e-01	-4.778639382982999564e+02	7.603793003336527523e-01	1.486666685492999878e+11	5.409675227358300686e+08
1.900000000000000000e+01	-4.647534674195999287e+02	2.349500411776942743e-01	-4.767170487395999885e+02	6.837777976606923547e-01	1.479593837666000061e+11	3.163417766821601987e+08
2.000000000000000000e+01	-4.643707567602999688e+02	1.950191215901682096e-01	-4.756655153742000266e+02	6.017676571670471652e-01	1.479887965617000122e+11	3.924497090437933803e+08
2.100000000000000000e+01	-4.640215731070000516e+02	1.685298237303377855e-01	-4.746409694305999665e+02	5.018843207290020203e-01	1.481319990850000000e+11	4.886451045489687920e+08
2.200000000000000000e+01	-4.637822007859000450e+02	1.564113932458666423e-01	-4.737757567448000486e+02	4.362339426618189742e-01	1.470313131023999939e+11	4.544083714761388302e+08
2.300000000000000000e+01	-4.635502996473999815e+02	1.200636066129815438e-01	-4.730297219416999610e+02	3.389202830152172052e-01	1.465788763932000122e+11	3.535976935928028822e+08
2.400000000000000000e+01	-4.633560619651000820e+02	9.774065629101458264e-02	-4.724621580860999757e+02	3.163116923867564378e-01	1.462667524422000122e+11	2.891488317228062153e+08
2.500000000000000000e+01	-4.632327760621000152e+02	9.689145035372451198e-02	-4.720288428910998846e+02	3.213227941917339847e-01	1.458547494207000122e+11	2.549943370567061007e+08
2.600000000000000000e+01	-4.631779210720000037e+02	9.467285964482007043e-02	-4.718153592478000746e+02	3.236263472953950227e-01	1.456457240596000061e+11	2.356712468211923838e+08
2.700000000000000000e+01	-4.631427087165999410e+02	9.429075362105145131e-02	-4.716885773184999380e+02	3.261682651445639847e-01	1.455384175117999878e+11	2.362498990184990466e+08
2.800000000000000000e+01	-4.630936293919000377e+02	9.248299799067513649e-02	-4.715520624894999742e+02	3.329308331100213070e-01	1.455579713050000000e+11	2.994320879687805772e+08
2.900000000000000000e+01	-4.630331553599000358e+02	8.791725421481870473e-02	-4.713792402869999023e+02	3.451203603458187774e-01	1.453172282455000000e+11	1.987591504555460215e+08
3.000000000000000000e+01	-4.629894995603999632e+02	8.447174826652507906e-02	-4.712748024611000801e+02	3.432928942959738161e-01	1.451767133611000061e+11	1.578631971927128136e+08
3.100000000000000000e+01	-4.629602137521000031e+02	8.345027926526835116e-02	-4.711904712527000925e+02	3.463174361094537579e-01	1.450905530186000061e+11	1.424689219187207520e+08
3.200000000000000000e+01	-4.629332208283999535e+02	8.281164180204429737e-02	-4.710940193135999721e+02	3.391716932632303227e-01	1.450612887817999878e+11	1.304725848424897045e+08
3.300000000000000000e+01	-4.629064770820999684e+02	8.135495193275142645e-02	-4.709919951040999990e+02	3.300536460122394100e-01	1.450386272711000061e+11	1.347244444415183663e+08
3.400000000000000000e+01	-4.628865027512999291e+02	7.748339520452987572e-02	-4.709230470065999725e+02	3.180486294851082030e-01	1.450074728203999939e+11	1.362165663685421646e+08
3.500000000000000000e+01	-4.628666999891999581e+02	7.747573216506993543e-02	-4.708571537207999427e+02	3.138818308666855295e-01	1.449875029897999878e+11	1.304360962766703218e+08
3.600000000000000000e+01	-4.628428227500999128e+02	7.466091058257023905e-02	-4.707829693515000145e+02	2.984621687299669479e-01	1.449635085241000061e+11	1.409947919189291298e+08
3.700000000000000000e+01	-4.628065058038999950e+02	6.721030138406391963e-02	-4.706485608036000485e+02	2.666256792999657232e-01	1.450211333337999878e+11	1.792650317443395853e+08
3.800000000000000000e+01	-4.627809098820999907e+02	6.302908744829276155e-02	-4.705034445129999767e+02	2.413208926094707885e-01	1.450389901510000000e+11	2.055969595235040188e+08
3.900000000000000000e+01	-4.627695568862999380e+02	6.515546037902333887e-02	-4.704154175329000509e+02	2.417740462844406302e-01	1.450335814757999878e+11	1.783422911771211326e+08
4.000000000000000000e+01	-4.627425524182000345e+02	6.583317548314114587e-02	-4.703006673914998714e+02	2.367485245790040826e-01	1.451684338497000122e+11	2.678612040128659904e+08
4.100000000000000000e+01	-4.627177940703999184e+02	6.511712867582107600e-02	-4.701967727611000782e+02	2.315036913389783846e-01	1.449586868388999939e+11	1.586877495119611025e+08
4.200000000000000000e+01	-4.627017069700000320e+02	6.400449938457923593e-02	-4.701141569040999570e+02	2.300859601662076648e-01	1.449046595461000061e+11	1.519032430631941259e+08
4.300000000000000000e+01	-4.626753847414000234e+02	5.968512584537315202e-02	-4.699998655757000847e+02	2.142136103944836389e-01	1.449225351300000000e+11	1.560545683779042959e+08
4.400000000000000000e+01	-4.626420222415998751e+02	5.875022838980541173e-02	-4.698403788462999842e+02	2.260570616409593725e-01	1.448486540365000000e+11	1.437598904572257698e+08
4.500000000000000000e+01	-4.626327902043999529e+02	5.940958907295527947e-02	-4.698020004308000352e+02	2.251579105865767760e-01	1.448255066051000061e+11	1.402930972761986852e+08
4.600000000000000000e+01	-4.626195702405000816e+02	5.751239192748192758e-02	-4.697610031677000961e+02	2.176009365677974150e-01	1.448172168955000000e+11	1.457092005849434435e+08
4.700000000000000000e+01	-4.626152467022999986e+02	5.665498886180001664e-02	-4.697411681669000245e+02	2.143838237066036656e-01	1.447849855428999939e+11	1.413175063242477775e+08
4.800000000000000000e+01	-4.626112735028000316e+02	5.604874234792802529e-02	-4.697240587835000269e+02	2.127963322206696262e-01	1.447784452130000000e+11	1.400020977021157742e+08
4.900000000000000000e+01	-4.626074370532999751e+02	5.537725098955737640e-02	-4.697055708128999640e+02	2.122145204189498924e-01	1.447728962242000122e+11	1.414414633881715834e+08
5.000000000000000000e+01	-4.626037381346000075e+02	5.466861706350708422e-02	-4.696912529333000066e+02	2.115720326256056161e-01	1.447695221992000122e+11	1.403120956227413118e+08


==> figs/KDD_k-means_exhaustive_20.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-4.981017785553999602e+02	7.397323496593395387e-01	-5.268924946012999726e+02	9.498468279195562136e-01	1.959950508668999939e+11	8.931707235114426613e+08
1.000000000000000000e+00	-4.912995901919999824e+02	3.851547076314804086e-01	-5.193091632273000187e+02	5.186086585357536638e-01	3.340449371987000122e+11	7.019140551492756844e+09
2.000000000000000000e+00	-4.748096299618999865e+02	4.366480947377868183e-01	-4.965557225686999914e+02	7.303501368457131493e-01	2.073922757517000122e+11	4.251108882883220196e+09
3.000000000000000000e+00	-4.662658226857000159e+02	4.703309096196636729e-01	-4.800960615150999615e+02	1.079005953549558194e+00	1.634448046911000061e+11	2.109605657612676620e+09
4.000000000000000000e+00	-4.627444710097999518e+02	2.100269167593571129e-01	-4.698048743053000180e+02	7.455149461977225167e-01	1.496861478097999878e+11	8.765838400179519653e+08
5.000000000000000000e+00	-4.617057849122000448e+02	1.368471693585873450e-01	-4.651158137419000127e+02	5.664631054351820794e-01	1.452506264688999939e+11	6.549256015999083519e+08
6.000000000000000000e+00	-4.611692695058000027e+02	7.053716462814277333e-02	-4.627752537783000548e+02	3.158592000345837869e-01	1.428532044611000061e+11	3.382798120213522315e+08
7.000000000000000000e+00	-4.609392829762999781e+02	5.531318797131757475e-02	-4.616710612759999321e+02	1.658202419233869296e-01	1.414605760033999939e+11	2.299284269996288419e+08
8.000000000000000000e+00	-4.608062259570000379e+02	5.418649971469611387e-02	-4.612633521136000354e+02	9.652483045065748946e-02	1.408136413367000122e+11	2.085626547075248361e+08
9.000000000000000000e+00	-4.607118141565999281e+02	5.100660536575855192e-02	-4.610812902161999887e+02	6.430184003232949919e-02	1.404225184573999939e+11	2.101521645907875597e+08
1.000000000000000000e+01	-4.606291400675000887e+02	4.806499065184105524e-02	-4.609751556592999577e+02	5.657035894348734495e-02	1.402818828023999939e+11	3.256625920888265967e+08
1.100000000000000000e+01	-4.605579893693000599e+02	4.459224217146058600e-02	-4.609009833415000799e+02	5.409099374881046196e-02	1.397637182866000061e+11	1.737416938603879213e+08
1.200000000000000000e+01	-4.605125202064000405e+02	4.289802494073406691e-02	-4.608433667604999755e+02	5.180809742762373243e-02	1.395649596913999939e+11	1.661137211319725215e+08
1.300000000000000000e+01	-4.604774264675000381e+02	4.177601482243072095e-02	-4.607951219311000273e+02	4.867430905510678613e-02	1.394348835867999878e+11	1.663085717579714656e+08
1.400000000000000000e+01	-4.604459669480999651e+02	4.062286853031671363e-02	-4.607375637233999441e+02	4.139780610841835295e-02	1.392947777775000000e+11	1.535321123143531978e+08
1.500000000000000000e+01	-4.604178722759999687e+02	3.993557003809013878e-02	-4.606987153854999519e+02	4.192977476991553015e-02	1.391738356005000000e+11	1.541558358149915636e+08
1.600000000000000000e+01	-4.603924728275999882e+02	3.893659835284107862e-02	-4.606664169972999616e+02	3.987267692992609719e-02	1.390698549420000000e+11	1.495136283192446828e+08
1.700000000000000000e+01	-4.603706342857000209e+02	3.824499144310396920e-02	-4.606390687567001123e+02	3.926750243698372972e-02	1.389824157818999939e+11	1.468644359016509652e+08
1.800000000000000000e+01	-4.603516917787000011e+02	3.784307677528573471e-02	-4.606145259582000335e+02	3.856974685111570073e-02	1.389059306900000000e+11	1.452129513471439481e+08
1.900000000000000000e+01	-4.603339899577999859e+02	3.719092676157331745e-02	-4.605912527576000457e+02	3.835374023516188724e-02	1.388288834325000000e+11	1.407044944339740574e+08
2.000000000000000000e+01	-4.603192584458000169e+02	3.690526180416635327e-02	-4.605735081757999865e+02	3.816407771992511022e-02	1.387689443927999878e+11	1.391256832156714201e+08
2.100000000000000000e+01	-4.603061802042000750e+02	3.663320666268219533e-02	-4.605574166515998513e+02	3.808807858668612767e-02	1.387166656022999878e+11	1.379152309582956433e+08
2.200000000000000000e+01	-4.602940899086000854e+02	3.644394102792463536e-02	-4.605426421684999809e+02	3.792667719214490307e-02	1.386680930565000000e+11	1.369085370460608006e+08
2.300000000000000000e+01	-4.602831209739999281e+02	3.634821038802123205e-02	-4.605297370411000202e+02	3.795951346617607025e-02	1.386241743192999878e+11	1.363162601436313391e+08
2.400000000000000000e+01	-4.602733805192000318e+02	3.626131320872898189e-02	-4.605171464849000813e+02	3.801906436715903753e-02	1.385854469556000061e+11	1.357457778374828994e+08
2.500000000000000000e+01	-4.602644016842999690e+02	3.618055619684677066e-02	-4.605058419073999971e+02	3.809871655866280127e-02	1.385502130892000122e+11	1.352961677093059421e+08
2.600000000000000000e+01	-4.602562179477000655e+02	3.604582199245812135e-02	-4.604946535690999667e+02	3.811186839466280951e-02	1.385184206738999939e+11	1.345291609243230820e+08
2.700000000000000000e+01	-4.602488625527000181e+02	3.582985713224016988e-02	-4.604834639840999557e+02	3.833371408303985761e-02	1.384895271378999939e+11	1.335081410198375434e+08
2.800000000000000000e+01	-4.602409355122999841e+02	3.591531075072834645e-02	-4.604717400199000394e+02	3.896823037542205409e-02	1.384576213523999939e+11	1.335407582088308036e+08
2.900000000000000000e+01	-4.602337317427999324e+02	3.609770687432330843e-02	-4.604610025560000395e+02	4.095179763858749350e-02	1.384265244752999878e+11	1.350697537276268899e+08
3.000000000000000000e+01	-4.602271927183999765e+02	3.622954235319213179e-02	-4.604537103926999180e+02	4.093355153556477166e-02	1.384007343063999939e+11	1.356007895260949433e+08
3.100000000000000000e+01	-4.602207432668000138e+02	3.631706811982698957e-02	-4.604467298563999975e+02	4.093071456800136815e-02	1.383756507753999939e+11	1.359612349042290747e+08
3.200000000000000000e+01	-4.602146685446999754e+02	3.642225811546471320e-02	-4.604402944838000735e+02	4.094340488165747194e-02	1.383518661368999939e+11	1.363879017456568778e+08
3.300000000000000000e+01	-4.602087450374000355e+02	3.651517402680109353e-02	-4.604338026240999966e+02	4.106508108411040942e-02	1.383285323572999878e+11	1.367485398666869700e+08
3.400000000000000000e+01	-4.602031625605999352e+02	3.658558686170560598e-02	-4.604279694368999003e+02	4.112128016840362749e-02	1.383064816132000122e+11	1.369336123575355411e+08
3.500000000000000000e+01	-4.601978761410999823e+02	3.668110724140753037e-02	-4.604220720990999212e+02	4.128447726492548431e-02	1.382856544655000000e+11	1.371589881023741663e+08
3.600000000000000000e+01	-4.601927827343000104e+02	3.678190101052632860e-02	-4.604163470107000649e+02	4.159665762954214280e-02	1.382658151382000122e+11	1.374708499367417097e+08
3.700000000000000000e+01	-4.601879393412999661e+02	3.685398134614387144e-02	-4.604109372606000079e+02	4.171963807555430920e-02	1.382467302878999939e+11	1.377846557756710649e+08
3.800000000000000000e+01	-4.601833717098999728e+02	3.688296532672266648e-02	-4.604059821820999900e+02	4.177576647328107989e-02	1.382287647702000122e+11	1.379198305888469517e+08
3.900000000000000000e+01	-4.601790063016999852e+02	3.691652478759164385e-02	-4.604011752510999145e+02	4.186239208470818318e-02	1.382117308290000000e+11	1.380533494305952191e+08
4.000000000000000000e+01	-4.601745266138999000e+02	3.692205840844544479e-02	-4.603959936036000613e+02	4.200913524004528526e-02	1.381945382582999878e+11	1.380683588695705533e+08
4.100000000000000000e+01	-4.601704512963999036e+02	3.701077794762362705e-02	-4.603913450316999842e+02	4.221970438122182867e-02	1.381782138826000061e+11	1.383747514715322256e+08
4.200000000000000000e+01	-4.601665566281999418e+02	3.714920221147186702e-02	-4.603873136342999715e+02	4.229637213790347211e-02	1.381634765860000000e+11	1.387758835236896276e+08
4.300000000000000000e+01	-4.601623581929999887e+02	3.735665009651288615e-02	-4.603831246636000287e+02	4.247206895608147958e-02	1.381481847837999878e+11	1.392699587709998488e+08
4.400000000000000000e+01	-4.601586524006000332e+02	3.756120591656240265e-02	-4.603789319839000314e+02	4.267676827783997706e-02	1.381330587995000000e+11	1.401227255590424240e+08
4.500000000000000000e+01	-4.601553209229000458e+02	3.772903468321841397e-02	-4.603752084033999381e+02	4.287598618718679866e-02	1.381195233057000122e+11	1.408695008708526492e+08
4.600000000000000000e+01	-4.601523252072999526e+02	3.782131159029322731e-02	-4.603718076810000639e+02	4.305921838883882552e-02	1.381076066590000000e+11	1.413205957734805048e+08
4.700000000000000000e+01	-4.601496445252999479e+02	3.789479922716788851e-02	-4.603686926903999961e+02	4.317633050739103778e-02	1.380968711776000061e+11	1.416172895569169223e+08
4.800000000000000000e+01	-4.601471079094000061e+02	3.797280781400768496e-02	-4.603659097465000514e+02	4.329370573928559285e-02	1.380868397802999878e+11	1.419663070549824536e+08
4.900000000000000000e+01	-4.601446908166999492e+02	3.804576317107018213e-02	-4.603632533725000258e+02	4.339076324449183536e-02	1.380773793126000061e+11	1.423164092797749937e+08
5.000000000000000000e+01	-4.601423075141000254e+02	3.811411621601756838e-02	-4.603604616579000322e+02	4.350061497973860269e-02	1.380680871760000000e+11	1.426008727029764354e+08


==> figs/KDD_k-means_exhaustive_20_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-4.996745486870000263e+02	-5.288925974950000182e+02	1.970725022700000000e+11
1.000000000000000000e+00	-4.911923462419999851e+02	-5.196613840569999638e+02	3.470908790470000000e+11
2.000000000000000000e+00	-4.734172958359999939e+02	-4.940098922529999754e+02	1.870801325990000000e+11
3.000000000000000000e+00	-4.655763653739999768e+02	-4.777761085629999798e+02	1.600484983280000000e+11
4.000000000000000000e+00	-4.627971998689999964e+02	-4.694454789310000251e+02	1.501409065690000000e+11
5.000000000000000000e+00	-4.615723742779999839e+02	-4.644678002410000204e+02	1.461510912410000000e+11
6.000000000000000000e+00	-4.608032432169999879e+02	-4.617169827860000169e+02	1.412097544620000000e+11
7.000000000000000000e+00	-4.606289886459999821e+02	-4.609635689379999803e+02	1.402141301540000000e+11
8.000000000000000000e+00	-4.605259951849999993e+02	-4.608256399429999988e+02	1.397216879580000000e+11
9.000000000000000000e+00	-4.604427978040000085e+02	-4.607253454039999951e+02	1.393575738870000000e+11
1.000000000000000000e+01	-4.603809822910000094e+02	-4.606508029629999896e+02	1.390831378700000000e+11
1.100000000000000000e+01	-4.603351405039999804e+02	-4.605959029229999828e+02	1.388872464170000000e+11
1.200000000000000000e+01	-4.602986609760000078e+02	-4.605534649929999773e+02	1.387267262790000000e+11
1.300000000000000000e+01	-4.602712880259999793e+02	-4.605184412570000063e+02	1.386111464510000000e+11
1.400000000000000000e+01	-4.602486593680000055e+02	-4.604905031960000201e+02	1.385147408050000000e+11
1.500000000000000000e+01	-4.602292749279999953e+02	-4.604672865549999869e+02	1.384357360900000000e+11
1.600000000000000000e+01	-4.602121314030000008e+02	-4.604446688059999815e+02	1.383655988890000000e+11
1.700000000000000000e+01	-4.601980024800000137e+02	-4.604230566830000271e+02	1.383084194080000000e+11
1.800000000000000000e+01	-4.601850883650000128e+02	-4.604064822130000039e+02	1.382582336480000000e+11
1.900000000000000000e+01	-4.601734002169999940e+02	-4.603903057150000109e+02	1.382124261530000000e+11
2.000000000000000000e+01	-4.601638191459999803e+02	-4.603757188249999786e+02	1.381733195960000000e+11
2.100000000000000000e+01	-4.601546792070000151e+02	-4.603623328310000034e+02	1.381360903710000000e+11
2.200000000000000000e+01	-4.601449933690000194e+02	-4.603495279759999903e+02	1.381008275320000000e+11
2.300000000000000000e+01	-4.601358348250000176e+02	-4.603376578369999947e+02	1.380649763790000000e+11
2.400000000000000000e+01	-4.601284851130000106e+02	-4.603246403410000198e+02	1.380378697200000000e+11
2.500000000000000000e+01	-4.601227239859999827e+02	-4.603118218210000236e+02	1.380154517800000000e+11
2.600000000000000000e+01	-4.601171448590000068e+02	-4.602996237830000155e+02	1.379948163150000000e+11
2.700000000000000000e+01	-4.601120534410000005e+02	-4.602845643819999850e+02	1.379828724340000000e+11
2.800000000000000000e+01	-4.601073331919999987e+02	-4.602662899129999801e+02	1.379728079540000000e+11
2.900000000000000000e+01	-4.600970050629999832e+02	-4.602237285009999823e+02	1.379138800010000000e+11
3.000000000000000000e+01	-4.600900351660000069e+02	-4.602166028139999980e+02	1.378838534170000000e+11
3.100000000000000000e+01	-4.600830178809999893e+02	-4.602095497669999986e+02	1.378576307770000000e+11
3.200000000000000000e+01	-4.600756914820000247e+02	-4.602023672479999732e+02	1.378302539990000000e+11
3.300000000000000000e+01	-4.600678278870000213e+02	-4.601934249729999920e+02	1.378002436720000000e+11
3.400000000000000000e+01	-4.600605113039999878e+02	-4.601863455810000119e+02	1.377728086480000000e+11
3.500000000000000000e+01	-4.600529647669999918e+02	-4.601773590280000121e+02	1.377447747450000000e+11
3.600000000000000000e+01	-4.600455029299999978e+02	-4.601672553789999824e+02	1.377168627920000000e+11
3.700000000000000000e+01	-4.600392776119999780e+02	-4.601602986030000011e+02	1.376914662530000000e+11
3.800000000000000000e+01	-4.600337074390000112e+02	-4.601541885290000096e+02	1.376698531970000000e+11
3.900000000000000000e+01	-4.600284973369999761e+02	-4.601484070380000162e+02	1.376494141790000000e+11
4.000000000000000000e+01	-4.600240461959999720e+02	-4.601435919969999873e+02	1.376308634940000000e+11
4.100000000000000000e+01	-4.600197141699999861e+02	-4.601383945590000053e+02	1.376133096350000000e+11
4.200000000000000000e+01	-4.600159250570000040e+02	-4.601343902269999830e+02	1.375972906120000000e+11
4.300000000000000000e+01	-4.600126954200000000e+02	-4.601301262449999854e+02	1.375836796260000000e+11
4.400000000000000000e+01	-4.600099138659999767e+02	-4.601271603210000194e+02	1.375727306980000000e+11
4.500000000000000000e+01	-4.600070704940000041e+02	-4.601235803519999763e+02	1.375611196910000000e+11
4.600000000000000000e+01	-4.600044139679999944e+02	-4.601202837019999947e+02	1.375502596690000000e+11
4.700000000000000000e+01	-4.600021621770000024e+02	-4.601173493790000180e+02	1.375412386260000000e+11
4.800000000000000000e+01	-4.599998291699999982e+02	-4.601147404609999967e+02	1.375320762330000000e+11
4.900000000000000000e+01	-4.599977063690000136e+02	-4.601124932390000026e+02	1.375235975920000000e+11
5.000000000000000000e+01	-4.599957611020000172e+02	-4.601104858790000094e+02	1.375159553100000000e+11


==> figs/KDD_k-means_exhaustive_2_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-5.547470692900000131e+02	-5.921518155879999767e+02	1.963447445590000000e+11
1.000000000000000000e+00	-5.387227807089999487e+02	-5.632153460570000334e+02	1.695503446170000000e+12
2.000000000000000000e+00	-5.286103655770000387e+02	-5.578162247679999837e+02	3.400396083500000000e+12
3.000000000000000000e+00	-5.192283265380000330e+02	-5.531870103889999655e+02	1.745712164690000000e+12
4.000000000000000000e+00	-5.145632696659999965e+02	-5.480815100390000225e+02	5.801070412780000000e+11
5.000000000000000000e+00	-5.085712072470000180e+02	-5.413080528100000492e+02	6.309552020520000000e+11
6.000000000000000000e+00	-5.031128898119999917e+02	-5.348008427610000126e+02	5.033452237430000000e+11
7.000000000000000000e+00	-4.976221777260000181e+02	-5.281141722659999687e+02	3.598807026180000000e+11
8.000000000000000000e+00	-4.939598779120000245e+02	-5.238861941769999930e+02	2.339326166030000000e+11
9.000000000000000000e+00	-4.860170247629999949e+02	-5.135288691130000416e+02	2.890016387750000000e+11
1.000000000000000000e+01	-4.773655092070000023e+02	-5.011142179610000085e+02	1.879566971330000000e+11
1.100000000000000000e+01	-4.733302658690000158e+02	-4.946782923719999872e+02	1.662520453170000000e+11
1.200000000000000000e+01	-4.705768310999999926e+02	-4.895288186810000184e+02	1.580725107820000000e+11
1.300000000000000000e+01	-4.689049152750000076e+02	-4.864187386859999833e+02	1.572990884370000000e+11
1.400000000000000000e+01	-4.676459886619999793e+02	-4.842617821540000023e+02	1.516677763270000000e+11
1.500000000000000000e+01	-4.667913002500000061e+02	-4.822547551779999822e+02	1.515403146270000000e+11
1.600000000000000000e+01	-4.656401665099999718e+02	-4.796372431649999726e+02	1.553867466690000000e+11
1.700000000000000000e+01	-4.644643497299999808e+02	-4.761881361690000176e+02	1.775779053980000000e+11
1.800000000000000000e+01	-4.638878352090000021e+02	-4.747741621810000083e+02	1.469462526210000000e+11
1.900000000000000000e+01	-4.637506937699999980e+02	-4.742344952830000011e+02	1.458305741910000000e+11
2.000000000000000000e+01	-4.635709694839999884e+02	-4.737925862010000060e+02	1.456664213380000000e+11
2.100000000000000000e+01	-4.634571095009999908e+02	-4.733824470420000239e+02	1.488405883900000000e+11
2.200000000000000000e+01	-4.633980613150000067e+02	-4.731174561459999950e+02	1.454559783630000000e+11
2.300000000000000000e+01	-4.632329372429999808e+02	-4.724948684510000021e+02	1.453335788030000000e+11
2.400000000000000000e+01	-4.631038500779999936e+02	-4.718976191630000017e+02	1.454209911920000000e+11
2.500000000000000000e+01	-4.629587509059999775e+02	-4.714264383540000267e+02	1.453360123680000000e+11
2.600000000000000000e+01	-4.629082294520000005e+02	-4.712362515899999948e+02	1.450121031740000000e+11
2.700000000000000000e+01	-4.628708174020000001e+02	-4.710985616689999915e+02	1.448732656000000000e+11
2.800000000000000000e+01	-4.628163259909999852e+02	-4.709326681279999889e+02	1.447797917320000000e+11
2.900000000000000000e+01	-4.627724281299999802e+02	-4.708242896300000098e+02	1.446457339590000000e+11
3.000000000000000000e+01	-4.627527006590000269e+02	-4.707631470459999719e+02	1.445716382860000000e+11
3.100000000000000000e+01	-4.627242234060000214e+02	-4.706358075530000065e+02	1.445732083250000000e+11
3.200000000000000000e+01	-4.626772003930000210e+02	-4.705075412240000219e+02	1.445727330560000000e+11
3.300000000000000000e+01	-4.626213526160000242e+02	-4.702732573499999944e+02	1.444530306120000000e+11
3.400000000000000000e+01	-4.626089124590000097e+02	-4.702304053589999739e+02	1.443931277620000000e+11
3.500000000000000000e+01	-4.625916843420000077e+02	-4.701768509469999913e+02	1.443825554450000000e+11
3.600000000000000000e+01	-4.625712210589999813e+02	-4.700998325080000200e+02	1.443616046170000000e+11
3.700000000000000000e+01	-4.625187043050000284e+02	-4.698405404480000129e+02	1.444580072500000000e+11
3.800000000000000000e+01	-4.624963143059999879e+02	-4.696362205259999882e+02	1.444383812120000000e+11
3.900000000000000000e+01	-4.624432526090000124e+02	-4.693694157539999878e+02	1.443965494760000000e+11
4.000000000000000000e+01	-4.623637336699999878e+02	-4.691653741420000188e+02	1.441834575660000000e+11
4.100000000000000000e+01	-4.623421296660000053e+02	-4.690992866970000250e+02	1.441222544930000000e+11
4.200000000000000000e+01	-4.623343158719999906e+02	-4.690556902289999925e+02	1.440835090970000000e+11
4.300000000000000000e+01	-4.623212583850000215e+02	-4.689840696979999848e+02	1.440774447710000000e+11
4.400000000000000000e+01	-4.623192278000000215e+02	-4.689612015629999746e+02	1.440776323120000000e+11
4.500000000000000000e+01	-4.622995015449999983e+02	-4.688741661010000144e+02	1.440895924520000000e+11
4.600000000000000000e+01	-4.622887711540000168e+02	-4.688384887639999761e+02	1.440280109570000000e+11
4.700000000000000000e+01	-4.622873529940000026e+02	-4.688282644299999902e+02	1.440194909450000000e+11
4.800000000000000000e+01	-4.622846824779999793e+02	-4.688078232350000008e+02	1.440232175190000000e+11
4.900000000000000000e+01	-4.622838119799999959e+02	-4.688026230680000026e+02	1.440160410790000000e+11
5.000000000000000000e+01	-4.622836000739999918e+02	-4.687997471759999826e+02	1.440165764600000000e+11


==> figs/KDD_k-means_exhaustive_5.txt <==
n	L	L_err	F	F_err	phi	phi_err
0.000000000000000000e+00	-5.183239578796999467e+02	1.881662881533132381e-01	-5.518149431795999362e+02	2.093356199469012802e-01	1.960324850826000061e+11	7.956424345954005718e+08
1.000000000000000000e+00	-5.128887365467999189e+02	1.769563752252977795e-01	-5.450057536798000228e+02	1.605342288671814666e-01	6.129558453510000000e+11	4.516179342424565125e+10
2.000000000000000000e+00	-5.053576795957000058e+02	2.303309384893032496e-01	-5.374767443089000380e+02	2.767407010143956847e-01	4.962619759447000122e+11	2.734288087286405563e+10
3.000000000000000000e+00	-4.971848417137001093e+02	3.667027418078977474e-01	-5.279706810531999963e+02	4.575628465898505803e-01	3.128750691862999878e+11	1.289970510222136307e+10
4.000000000000000000e+00	-4.887348751700999969e+02	3.694466889970505208e-01	-5.172950628008001104e+02	4.591425569651951255e-01	2.567716151740000000e+11	1.592905261018255806e+10
5.000000000000000000e+00	-4.808771614685999225e+02	3.799624212011696867e-01	-5.066541593923999471e+02	5.270274373263840184e-01	2.075026715707000122e+11	4.859321322451626778e+09
6.000000000000000000e+00	-4.735765689743000735e+02	3.902019005453893907e-01	-4.954325425120000546e+02	6.818363166171540479e-01	1.816028668336000061e+11	3.613311168518602371e+09
7.000000000000000000e+00	-4.689274268191000488e+02	3.103222962472425572e-01	-4.869634598006999795e+02	6.730239618193945006e-01	1.637468389007000122e+11	2.544638508972422123e+09
8.000000000000000000e+00	-4.657227041749000023e+02	2.739534337488118143e-01	-4.799371504154999570e+02	6.976090532354772833e-01	1.523618148621000061e+11	8.646783287758228779e+08
9.000000000000000000e+00	-4.639447174114999939e+02	2.178436937727018241e-01	-4.751785255200000506e+02	7.418253439613125000e-01	1.509445756647999878e+11	1.567546753602885246e+09
1.000000000000000000e+01	-4.629543046777000086e+02	1.514680095301697282e-01	-4.718600615359999892e+02	6.295982013530465604e-01	1.477599555225000000e+11	6.801846105926833153e+08
1.100000000000000000e+01	-4.623619957089999843e+02	1.260888656671869390e-01	-4.694847689919999425e+02	6.346795989997530141e-01	1.452788836422999878e+11	3.016737323984018564e+08
1.200000000000000000e+01	-4.619700227128000734e+02	1.003127303816076232e-01	-4.677365250355999819e+02	5.245667783657101957e-01	1.440717956377999878e+11	2.466617259515622854e+08
1.300000000000000000e+01	-4.617123351006001144e+02	6.051202322254992799e-02	-4.664385416387000873e+02	3.986150077246345957e-01	1.435892630695000000e+11	2.525866788998073637e+08
1.400000000000000000e+01	-4.615866438939000318e+02	4.873233432674742294e-02	-4.656509631443000217e+02	3.318623083148903863e-01	1.431483892892000122e+11	1.380909815514036119e+08
1.500000000000000000e+01	-4.614878345046998902e+02	3.965246607978294147e-02	-4.650160899608000591e+02	3.067893384483451613e-01	1.428608729546000061e+11	1.438514033869710565e+08
1.600000000000000000e+01	-4.614082788249999680e+02	3.895300125158898674e-02	-4.645364197437000371e+02	2.632385155920825559e-01	1.427597313650000000e+11	1.867449963439559937e+08
1.700000000000000000e+01	-4.613488544508001041e+02	3.181061246946217252e-02	-4.641372502373999964e+02	2.073184627699524996e-01	1.425523220507000122e+11	1.643757338209381104e+08
1.800000000000000000e+01	-4.613133086115000197e+02	3.047021639292724765e-02	-4.638327731461998837e+02	1.535045567009131473e-01	1.423766326891000061e+11	1.258802813731508106e+08
1.900000000000000000e+01	-4.612746557195999912e+02	2.849145525732088916e-02	-4.636255387647000248e+02	1.091750856221920668e-01	1.422438111837999878e+11	1.365378521380316615e+08
2.000000000000000000e+01	-4.612527289610000594e+02	2.964541351458224727e-02	-4.634845903064000368e+02	8.739586658677682418e-02	1.421541902492000122e+11	1.254252242956574410e+08
2.100000000000000000e+01	-4.612337854575000051e+02	2.873389939104120314e-02	-4.633926224067001272e+02	8.418786768374950102e-02	1.420707811776000061e+11	1.238018248804371953e+08
2.200000000000000000e+01	-4.612126876176999986e+02	3.099025148880603722e-02	-4.633021155518000569e+02	6.967055693562955454e-02	1.420074815586000061e+11	1.255913118347817659e+08
2.300000000000000000e+01	-4.611923218806999785e+02	3.362075840517184111e-02	-4.632466720292001128e+02	7.320084089952950956e-02	1.419363391360000000e+11	1.290876314688389152e+08
2.400000000000000000e+01	-4.611775945827000101e+02	3.613575304538595157e-02	-4.632061908347999406e+02	7.662638246823559596e-02	1.418858491540000000e+11	1.332969296057602465e+08
2.500000000000000000e+01	-4.611676999322000370e+02	3.584752947090051600e-02	-4.631689951708000308e+02	7.795422889458938909e-02	1.418483052641000061e+11	1.365995780237945616e+08
2.600000000000000000e+01	-4.611577992163999511e+02	3.465860908627118459e-02	-4.631366202759000998e+02	7.997765070976595170e-02	1.417904645311000061e+11	1.357658804094877243e+08
2.700000000000000000e+01	-4.611500078412000221e+02	3.424113292572432410e-02	-4.631129332393000482e+02	8.130462382608445726e-02	1.417600069927999878e+11	1.323337347205647081e+08
2.800000000000000000e+01	-4.611441031122000709e+02	3.441134733017529174e-02	-4.630958045243999663e+02	8.226428617841997915e-02	1.417340686591000061e+11	1.317672639996071607e+08
2.900000000000000000e+01	-4.611371305555000504e+02	3.402229949715263047e-02	-4.630730155625000179e+02	8.142818467731999243e-02	1.417168600842999878e+11	1.329279642564333230e+08
3.000000000000000000e+01	-4.611308748978999574e+02	3.406966452671136153e-02	-4.630552065263999566e+02	8.171525388408507062e-02	1.416886843832999878e+11	1.299763191673361659e+08
3.100000000000000000e+01	-4.611262090301999592e+02	3.419151221205696950e-02	-4.630394224024998948e+02	8.206532729777639423e-02	1.416712954480000000e+11	1.306063221654482782e+08
3.200000000000000000e+01	-4.611222005585000261e+02	3.435612912336867553e-02	-4.630244133813001213e+02	8.255192702127289728e-02	1.416568703940000000e+11	1.310780989764670581e+08
3.300000000000000000e+01	-4.611176523437000583e+02	3.423160644061648550e-02	-4.630076158725999562e+02	8.203699740899766946e-02	1.416383130061000061e+11	1.306598367740788609e+08
3.400000000000000000e+01	-4.611143661579000650e+02	3.434747594308378699e-02	-4.629973178270000176e+02	8.243816494399734685e-02	1.416250157647999878e+11	1.308049177384087890e+08
3.500000000000000000e+01	-4.611109841879000442e+02	3.443654447013457659e-02	-4.629889715196999305e+02	8.286528482946145524e-02	1.416120858588999939e+11	1.309832634570436478e+08
3.600000000000000000e+01	-4.611074088370998538e+02	3.457991962565864358e-02	-4.629787457494999217e+02	8.223288792600517982e-02	1.415998410700000000e+11	1.315824037904962897e+08
3.700000000000000000e+01	-4.611046177402000694e+02	3.467948591112249290e-02	-4.629710918423000408e+02	8.271104627548324373e-02	1.415882215296000061e+11	1.320608934456076175e+08
3.800000000000000000e+01	-4.611015122700999882e+02	3.493324892649821850e-02	-4.629611886808999657e+02	8.433247367310636733e-02	1.415774520232999878e+11	1.326291381222776324e+08
3.900000000000000000e+01	-4.610989248809000856e+02	3.501255789706382571e-02	-4.629538002160999781e+02	8.474356926684339930e-02	1.415669364751000061e+11	1.331023437960546017e+08
4.000000000000000000e+01	-4.610963651283000218e+02	3.496000711773249864e-02	-4.629457844301999785e+02	8.501495459529992416e-02	1.415574946082000122e+11	1.328197089347821772e+08
4.100000000000000000e+01	-4.610944124818000205e+02	3.497591717996343524e-02	-4.629404850486999976e+02	8.506890130686373119e-02	1.415495925497999878e+11	1.328754398749270886e+08
4.200000000000000000e+01	-4.610926213782000787e+02	3.502655436413427276e-02	-4.629351039057999628e+02	8.516081538597765344e-02	1.415431705208999939e+11	1.329198129001599401e+08
4.300000000000000000e+01	-4.610902837172999966e+02	3.497886841660642621e-02	-4.629292401726999628e+02	8.533447212880783395e-02	1.415346223532000122e+11	1.328082056873040050e+08
4.400000000000000000e+01	-4.610887632973999644e+02	3.505330490927238002e-02	-4.629238938567000332e+02	8.517619271202510334e-02	1.415287522397000122e+11	1.331458343917392790e+08
4.500000000000000000e+01	-4.610873206101999813e+02	3.509122267411821094e-02	-4.629178575801999500e+02	8.516013941508480956e-02	1.415231653500000000e+11	1.331290522249532044e+08
4.600000000000000000e+01	-4.610857880871999441e+02	3.533672874441946832e-02	-4.629108380417999911e+02	8.588471499862014580e-02	1.415187384088999939e+11	1.339885941289415509e+08
4.700000000000000000e+01	-4.610843385964999470e+02	3.536758438226259710e-02	-4.629054811812000594e+02	8.620373160853662953e-02	1.415127398396000061e+11	1.342570549502087235e+08
4.800000000000000000e+01	-4.610832753751000155e+02	3.549388539590339620e-02	-4.629017190900000287e+02	8.648795185797249208e-02	1.415085946322999878e+11	1.345730969971325099e+08
4.900000000000000000e+01	-4.610820812136000200e+02	3.556792450726466853e-02	-4.628980207757000471e+02	8.628243661702998668e-02	1.415043795171000061e+11	1.348713227154697478e+08
5.000000000000000000e+01	-4.610806142618999957e+02	3.568293731292945803e-02	-4.628939888410000094e+02	8.647604643200476615e-02	1.414991470083999939e+11	1.352925602973786592e+08


==> figs/KDD_k-means_exhaustive_5_best.txt <==
n	L	F	phi
0.000000000000000000e+00	-5.185334188369999993e+02	-5.521068924239999660e+02	1.953317031200000000e+11
1.000000000000000000e+00	-5.124736949350000259e+02	-5.445638228569999910e+02	5.193243911030000000e+11
2.000000000000000000e+00	-5.050211395680000237e+02	-5.370766177499999685e+02	6.782540806070000000e+11
3.000000000000000000e+00	-4.964192538379999746e+02	-5.271136066389999542e+02	2.712444758380000000e+11
4.000000000000000000e+00	-4.880815899419999937e+02	-5.164833441130000438e+02	2.396873032870000000e+11
5.000000000000000000e+00	-4.799035423230000106e+02	-5.052006827000000158e+02	2.088463887700000000e+11
6.000000000000000000e+00	-4.728087463850000063e+02	-4.940456647070000145e+02	1.817266903930000000e+11
7.000000000000000000e+00	-4.685058400379999739e+02	-4.862420339650000187e+02	1.538906340410000000e+11
8.000000000000000000e+00	-4.657217446110000196e+02	-4.799819940159999874e+02	1.546378471280000000e+11
9.000000000000000000e+00	-4.638035498520000033e+02	-4.748333941729999879e+02	1.513222090060000000e+11
1.000000000000000000e+01	-4.625992698100000098e+02	-4.703728326739999943e+02	1.509620173370000000e+11
1.100000000000000000e+01	-4.621748828490000278e+02	-4.678769583170000033e+02	1.454162635260000000e+11
1.200000000000000000e+01	-4.617241804259999753e+02	-4.657066270959999770e+02	1.439977035890000000e+11
1.300000000000000000e+01	-4.615098700809999741e+02	-4.642002510219999749e+02	1.432731975350000000e+11
1.400000000000000000e+01	-4.614339798679999944e+02	-4.638822839950000230e+02	1.429033316590000000e+11
1.500000000000000000e+01	-4.613661012219999975e+02	-4.635209654149999778e+02	1.426958523240000000e+11
1.600000000000000000e+01	-4.613040187490000221e+02	-4.632813104429999953e+02	1.424748456550000000e+11
1.700000000000000000e+01	-4.612728741170000148e+02	-4.631107958069999881e+02	1.423207990780000000e+11
1.800000000000000000e+01	-4.612506045580000205e+02	-4.630524421179999877e+02	1.422323000660000000e+11
1.900000000000000000e+01	-4.612276558049999835e+02	-4.630034300579999922e+02	1.421540386720000000e+11
2.000000000000000000e+01	-4.612032311059999756e+02	-4.629576566750000097e+02	1.420622616660000000e+11
2.100000000000000000e+01	-4.611708124259999977e+02	-4.629142816730000050e+02	1.419541070850000000e+11
2.200000000000000000e+01	-4.611261397530000181e+02	-4.628586665349999976e+02	1.418194749720000000e+11
2.300000000000000000e+01	-4.610321820060000277e+02	-4.627936233099999868e+02	1.415370395800000000e+11
2.400000000000000000e+01	-4.609668592070000273e+02	-4.626997693850000246e+02	1.412714773220000000e+11
2.500000000000000000e+01	-4.609559097179999867e+02	-4.626734965709999869e+02	1.410929153550000000e+11
2.600000000000000000e+01	-4.609495918709999955e+02	-4.626528018490000136e+02	1.410662149630000000e+11
2.700000000000000000e+01	-4.609401383059999944e+02	-4.626148648779999917e+02	1.410344051190000000e+11
2.800000000000000000e+01	-4.609315229889999728e+02	-4.625937081820000003e+02	1.410022473160000000e+11
2.900000000000000000e+01	-4.609232332000000270e+02	-4.625746623119999867e+02	1.409733420060000000e+11
3.000000000000000000e+01	-4.609139484720000155e+02	-4.625401826149999920e+02	1.409505250810000000e+11
3.100000000000000000e+01	-4.609074376199999961e+02	-4.625197752970000238e+02	1.409174091750000000e+11
3.200000000000000000e+01	-4.609002582840000173e+02	-4.624882690430000025e+02	1.408941398190000000e+11
3.300000000000000000e+01	-4.608958092519999923e+02	-4.624661797570000203e+02	1.408752649460000000e+11
3.400000000000000000e+01	-4.608904039189999935e+02	-4.624514720990000001e+02	1.408558989340000000e+11
3.500000000000000000e+01	-4.608865620299999932e+02	-4.624392255160000218e+02	1.408435077690000000e+11
3.600000000000000000e+01	-4.608815045950000240e+02	-4.624278447940000092e+02	1.408240668550000000e+11
3.700000000000000000e+01	-4.608773496410000234e+02	-4.624121716089999836e+02	1.408067497080000000e+11
3.800000000000000000e+01	-4.608690965760000040e+02	-4.623789003829999729e+02	1.407830097270000000e+11
3.900000000000000000e+01	-4.608645945439999991e+02	-4.623659130820000200e+02	1.407586736200000000e+11
4.000000000000000000e+01	-4.608612550940000006e+02	-4.623547012959999734e+02	1.407469565840000000e+11
4.100000000000000000e+01	-4.608577493459999914e+02	-4.623480003829999987e+02	1.407316341460000000e+11
4.200000000000000000e+01	-4.608548893870000143e+02	-4.623377467440000146e+02	1.407216511990000000e+11
4.300000000000000000e+01	-4.608519497149999893e+02	-4.623310460079999871e+02	1.407090433290000000e+11
4.400000000000000000e+01	-4.608496908359999793e+02	-4.623269004699999982e+02	1.406992685100000000e+11
4.500000000000000000e+01	-4.608478105969999774e+02	-4.623199707069999818e+02	1.406918073640000000e+11
4.600000000000000000e+01	-4.608436280799999736e+02	-4.623059878760000174e+02	1.406807429100000000e+11
4.700000000000000000e+01	-4.608412068939999813e+02	-4.623006941809999830e+02	1.406678650280000000e+11
4.800000000000000000e+01	-4.608388601230000177e+02	-4.622939472580000029e+02	1.406606321120000000e+11
4.900000000000000000e+01	-4.608368772210000088e+02	-4.622909523239999885e+02	1.406509508320000000e+11
5.000000000000000000e+01	-4.608336474249999810e+02	-4.622848264130000189e+02	1.406404968170000000e+11

